A Survey and Empirical Evaluation of Parallel Deep Learning Frameworks

The field of deep learning has witnessed a remarkable shift towards extremely compute- and memory-intensive neural networks. These newer larger models have enabled researchers to advance state-of-the-art tools across a variety of fields. This phenomenon has spurred the development of algorithms for distributed training of neural networks over a larger number of hardware accelerators. In this paper, we discuss and compare current state-of-the-art frameworks for large scale distributed deep learning. First, we survey current practices in distributed learning and identify the different types of parallelism used. Then, we present empirical results comparing their performance on large image and language training tasks. Additionally, we address their statistical efficiency and memory consumption behavior. Based on our results, we discuss algorithmic and implementation portions of each framework which hinder performance.

==> figs/efficiency/efficiency-by-time.dat <==
# vision ddp
# epoch -- time -- cumulative time -- val acc -- val loss

1	71.68341970312497	71.68341970312497	0.239769820971867	6.8176937347178
2	49.20033375000001	120.88375345312498	0.9630754475703325	6.49342251555694
3	48.603889328125	169.48764278124997	2.070012787723785	6.356675950462557
4	48.040194328125004	217.52783710937499	2.923193734015345	5.984882481567695
5	47.707172468750024	265.235009578125	5.730498721227622	5.495404392252188
6	47.592170687500015	312.82718026562503	8.815537084398978	5.096465298586795
7	46.98316109375	359.810341359375	12.392103580562662	4.757802480322017
8	46.807459671874994	406.61780103125	15.317295396419436	4.531153281326488
9	47.448311203124995	454.066112234375	18.306425831202045	4.220582752276564
10	46.682929843749996	500.749042078125	21.469389386189263	3.955027172937418
11	47.16492135937499	547.9139634375	24.622362531969305	3.773925137336907
12	46.50185989062501	594.415823328125	26.624440537084404	3.60450292914115
13	46.85241523437502	641.2682385625001	28.880274936061376	3.4755348244591433
14	46.52222162500001	687.7904601875001	31.152093989769817	3.3210231215142847
15	46.57305448437499	734.3635146718751	32.35893542199488	3.300451981137171
16	46.303381578125	780.6668962500001	33.27805306905371	3.1873244556319684
17	46.4715095625	827.1384058125002	35.21419437340154	3.1180795440283577
18	48.214611453124995	875.3530172656252	37.639865728900254	2.9325839235349704
19	45.616872703125004	920.9698899687502	38.36716751918158	2.8841122580916063
20	45.012845796875	965.9827357656252	39.45412404092071	2.8094527471400887
21	45.776480343749995	1011.7592161093752	39.91368286445014	2.8268464690888933
22	45.705754328124996	1057.4649704375001	40.66496163682862	2.7583984389634386
23	45.54877676562499	1103.0137472031251	41.75191815856778	2.719358932026817
24	45.73461900000001	1148.7483662031252	42.35733695652174	2.6569435797688907
25	45.718988234375004	1194.4673544375003	42.69101662404091	2.6792584294858184
26	45.86359406250001	1240.3309485000002	44.14562020460357	2.600832144012841
27	45.947409437499985	1286.2783579375002	44.32544757033249	2.6226697394914935
28	45.855264859375005	1332.1336227968752	45.90593030690537	2.529274086818061
29	45.809002375000006	1377.9426251718753	45.43038682864449	2.536467483891245
30	46.580900578125	1424.5235257500003	45.90792838874681	2.498392288032395
31	46.4712398125	1470.9947655625003	47.11077365728901	2.4277509191761855
32	46.250781265625015	1517.2455468281253	47.65824808184141	2.385769022090356
33	46.703324421874996	1563.9488712500004	48.03188938618925	2.3772113341504655
34	46.058591390625	1610.0074626406254	47.24064897698211	2.404270830666622
35	46.26450010937499	1656.2719627500003	48.575367647058826	2.3270986293587845
36	46.835386656249995	1703.1073494062503	49.27269820971868	2.335109120439691
37	46.50664560937501	1749.6139950156253	49.43853900255753	2.325402213484429
38	46.20608865624999	1795.8200836718752	50.103900255754475	2.276794167735693
39	45.60282245312499	1841.4229061250003	50.75927109974426	2.2711813577910513
40	45.09583837500001	1886.5187445000004	51.076966112531956	2.2579113601723595
41	45.47576618750002	1931.9945106875005	51.550511508951416	2.184111417102081
42	45.525525218750005	1977.5200359062505	51.650415601023006	2.183362065678667
43	45.10960206249999	2022.6296379687506	52.429667519181585	2.1694254643471953
44	45.02490173437498	2067.6545397031255	52.939178388746804	2.148629556836375
45	44.959369234374996	2112.6139089375006	52.91719948849106	2.1359144488868815
46	45.141315421875014	2157.7552243593755	53.02709398976982	2.114946097059323
47	45.534442984374984	2203.2896673437504	53.44269501278772	2.1009765976225325
48	45.07091532812499	2248.3605826718754	53.846307544757025	2.0768351884144347
49	44.98615295312501	2293.3467356250003	54.50167838874678	2.077412871143702
50	44.654687609375	2338.001423234375	54.667519181585675	2.030212195023246
51	45.47170468749999	2383.473127921875	54.79539641943733	2.030529073437157
52	45.498918609375	2428.97204653125	55.412803708439895	1.9891470984729653
53	45.418303062499994	2474.3903495937498	55.00919117647061	2.031553505021898
54	44.77200925	2519.1623588437496	55.50671355498719	2.00567655246276
55	45.093191593749985	2564.2555504374996	55.70052749360614	2.0058846973702114
56	44.900520750000005	2609.1560711874995	56.477781329923275	1.9440975628240644
57	44.68287773437499	2653.8389489218744	56.04819373401534	1.9533568843246418
58	44.906167187499996	2698.7451161093745	56.29395780051149	1.971886798243999
59	45.61194854687499	2744.3570646562493	56.613650895140665	1.9577023781778866
60	45.39874396875	2789.755808624999	56.90736892583119	1.9543665132254293
61	45.22841181250002	2834.984220437499	57.26302749360614	1.9195593397330752
62	45.78441035937499	2880.7686307968743	56.82145140664961	1.941573013734939
63	45.672691109374995	2926.4413219062494	57.53676470588236	1.9086950941158982
64	45.53531329687499	2971.9766352031243	58.00831202046033	1.857837584317493
65	45.56015567187501	3017.5367908749995	58.00231777493606	1.8690765166221677
66	44.53534717187499	3062.0721380468744	58.13618925831203	1.876164714393713
67	44.70212862499999	3106.7742666718746	57.99032928388747	1.9042383862273458
68	44.633815671875	3151.4080823437494	58.58176150895141	1.860890644590568
69	44.968635062499985	3196.3767174062496	58.65369245524293	1.8662912754146646
70	44.81364346874999	3241.1903608749994	58.77757352941177	1.832737003141048
71	45.07283832812501	3286.2631992031243	58.99936061381075	1.8228411637913537
72	45.170135781249996	3331.433334984374	58.92143542199487	1.8317696090854338
73	45.11712659375	3376.550461578124	58.74360613810744	1.863762936018922
74	45.35440571875	3421.9048672968743	58.62571930946292	1.8623528468334456
75	45.348906624999984	3467.253773921874	59.47090792838874	1.8346391029065223
76	44.259426437500004	3511.5132003593744	59.71067774936061	1.8347406436110394
77	42.341664406250004	3553.8548647656244	59.50487531969307	1.827457998719666
78	38.572418687500004	3592.4272834531243	59.50687340153454	1.8164598606431577
79	38.314874593750005	3630.7421580468745	59.88051470588236	1.8047787356559575
80	38.34455281249999	3669.0867108593743	59.948449488491065	1.7924131115379232
81	38.37739854687499	3707.4641094062495	60.36005434782607	1.7734033848013722
82	38.31933009374999	3745.7834394999995	59.96243606138106	1.8120362264725862
83	38.374085906250016	3784.1575254062495	60.31010230179028	1.781117556345127
84	38.327892234374985	3822.4854176406243	59.86652813299232	1.800516399276226
85	39.219919203124995	3861.705336843749	59.98641304347824	1.7983037602261203
86	39.07682990625001	3900.7821667499993	60.154251918158586	1.7795746283762894
87	38.97746142187501	3939.7596281718743	60.136269181585675	1.792639207961919
88	38.52380624999998	3978.283434421874	60.234175191815865	1.7858575640432055
89	38.3554480625	4016.638882484374	60.404012148337614	1.776809246033963
90	38.35950551562502	4054.998387999999	60.24616368286444	1.7887746464565883


# vision zero
# epoch -- time -- cumulative time -- val acc -- val loss

1	82.8125	82.8125	0.3696451406649617	6.796435421994885
2	60.875	143.6875	1.4625959079283886	6.233855498721227
3	56.09375	199.78125	3.5885549872122766	5.8233695652173925
4	55.59375	255.375	4.551630434782609	5.6370684143222505
5	56.09375	311.46875	7.7085997442455225	5.2479619565217375
6	56.171875	367.640625	12.997522378516626	4.63411125319693
7	56.265625	423.90625	15.804827365728904	4.350583439897698
8	56.21875	480.125	20.78804347826087	3.970268542199489
9	56.25	536.375	23.97898017902814	3.7336556905370837
10	56.296875	592.671875	27.271819053708445	3.5013586956521734
11	56.0625	648.734375	29.052109974424557	3.4525255754475714
12	56.03125	704.765625	32.34894501278771	3.205203005115089
13	55.453125	760.21875	33.44589194373402	3.1400655370843995
14	53.40625	813.625	34.56481777493607	3.080682544757033
15	52.5	866.125	35.38203324808184	3.039562020460358
16	52.21875	918.34375	37.93558184143222	2.8635709718670075
17	51.21875	969.5625	38.556985294117624	2.854779411764706
18	50.046875	1019.609375	40.419197570332486	2.7245444373401537
19	49.921875	1069.53125	40.81481777493605	2.7243046675191835
20	49.171875	1118.703125	41.5481138107417	2.6751718350383635
21	48.828125	1167.53125	43.34039322250639	2.5820412404092066
22	48.796875	1216.328125	43.31441815856776	2.606178069053708
23	48.8125	1265.140625	44.13363171355498	2.550411604859335
24	48.75	1313.890625	44.988810741687985	2.4824968030690537
25	48.75	1362.640625	45.30450767263429	2.4932065217391313
26	48.765625	1411.40625	46.34550831202046	2.4312060421994888
27	48.765625	1460.171875	47.27661445012787	2.3863690856777495
28	48.75	1508.921875	48.07984335038365	2.337216272378516
29	48.75	1557.671875	47.692215473145794	2.35350063938619
30	48.828125	1606.5	49.18877877237851	2.2774736253196926
31	48.75	1655.25	49.34462915601024	2.2739370204603584
32	48.75	1704.0	49.42655051150897	2.273917039641944
33	48.75	1752.75	50.08192135549873	2.2391703964194374
34	48.75	1801.5	50.74728260869566	2.206741528132992
35	48.890625	1850.390625	50.46755115089515	2.221467391304348
36	48.78125	1899.171875	51.116927749360606	2.1952325767263425
37	48.75	1947.921875	51.81226023017902	2.1533527813299234
38	48.78125	1996.703125	52.33775575447571	2.1361093350383635
39	48.765625	2045.46875	52.69141624040921	2.102281809462916
40	48.765625	2094.234375	53.20492327365729	2.0822410485933505
41	48.75	2142.984375	53.55458759590794	2.066616048593351
42	48.8125	2191.796875	53.644501278772395	2.0607217071611257
43	48.734375	2240.53125	53.756393861892604	2.059762627877238
44	48.71875	2289.25	54.130035166240404	2.046055786445013
45	48.71875	2337.96875	54.59159207161127	2.0173233695652173
46	48.734375	2386.703125	54.6055786445013	2.0240768861892584
47	48.734375	2435.4375	55.18502237851662	1.988171355498721
48	48.734375	2484.171875	55.44876918158568	1.9755234974424551
49	48.65625	2532.828125	55.85637787723785	1.9544836956521736
50	48.703125	2581.53125	55.838395140664964	1.9542639066496164
51	48.71875	2630.25	56.423833120204606	1.9209958439897699
52	48.703125	2678.953125	56.735533887468044	1.9313459079283888
53	48.6875	2727.640625	56.939338235294116	1.915001598465473
54	48.71875	2776.359375	56.949328644501286	1.9165001598465479
55	48.671875	2825.03125	57.54675511508951	1.899676310741688
56	48.625	2873.65625	57.51078964194373	1.8758192135549876
57	48.65625	2922.3125	57.77453644501281	1.8810541879795397
58	48.671875	2970.984375	57.8624520460358	1.8764386189258317
59	48.75	3019.734375	57.84446930946289	1.8713035485933498
60	48.65625	3068.390625	58.01031010230178	1.8523617327365727
61	48.625	3117.015625	58.65369245524296	1.8293038682864442
62	48.671875	3165.6875	58.62971547314578	1.8319413363171357
63	48.734375	3214.421875	58.95540281329922	1.8134191176470589
64	48.640625	3263.0625	59.2071611253197	1.821311540920716
65	48.625	3311.6875	58.86349104859336	1.828284846547315
66	48.671875	3360.359375	59.01734335038363	1.827945172634271
67	48.734375	3409.09375	59.30506713554985	1.8040481138107414
68	48.484375	3457.578125	59.53684462915599	1.8046675191815857
69	48.671875	3506.25	59.522858056266	1.795296515345269
70	48.671875	3554.921875	59.954443734015356	1.781749520460358
71	48.671875	3603.59375	59.990409207161136	1.78272858056266
72	48.671875	3652.265625	60.33208120204602	1.765904731457801
73	48.625	3700.890625	60.366048593350385	1.7754755434782612
74	48.65625	3749.546875	60.27213874680306	1.7718190537084402
75	48.6875	3798.234375	60.35605818414322	1.7790321291560107
76	48.6875	3846.921875	60.897538363171364	1.7420676150895142
77	48.625	3895.546875	60.56385869565218	1.7420875959079278
78	48.6875	3944.234375	61.23721227621481	1.7259231138107414
79	51.265625	3995.5	60.847586317135516	1.7342551150895138
80	48.703125	4044.203125	61.00143861892583	1.7394501278772379
81	48.6875	4092.890625	61.12132352941179	1.7298193734015348
82	48.671875	4141.5625	61.141304347826086	1.719369405370844
83	48.6875	4190.25	60.943494245524306	1.7426870204603584
84	48.703125	4238.953125	61.29515664961636	1.722466432225064
85	48.671875	4287.625	61.482976342711	1.720688139386189
86	48.625	4336.25	61.16927749360614	1.727541560102302
87	48.625	4384.875	61.638826726342714	1.7153132992327362
88	48.578125	4433.453125	61.4769820971867	1.7249240728900257
89	48.625	4482.078125	61.460997442455245	1.7285406010230175
90	48.671875	4530.75	61.47898017902811	1.7194892902813295


# vision pipedream
# epoch -- time -- cumulative time -- val acc -- val loss

1	2639.41	2639.41	0.242	6.845
2	2270.76	4910.17	0.926	6.551
3	2223.498	7133.668	2.201	6.215
4	2221.263	9354.931	3.652	5.888
5	2215.913	11570.844000000001	4.692	5.904
6	2214.107	13784.951000000001	5.994	5.61
7	2220.116	16005.067000000001	8.222	5.215
8	2205.078	18210.145	8.759	5.193
9	2221.16	20431.305	10.954	4.944
10	2209.103	22640.408	12.959	4.699
11	2219.503	24859.911	14.49	4.557
12	2219.854	27079.765	15.631	4.475
13	2210.876	29290.641	16.572	4.484
14	2218.652	31509.292999999998	19.436	4.119
15	2207.268	33716.561	18.607	4.25
16	2212.804	35929.365000000005	20.356	4.125
17	2205.041	38134.406	20.916	4.063
18	2221.364	40355.770000000004	22.892	3.893

# vision LBANN
# epoch -- time -- cumulative time -- val acc -- val loss

1	86.00003441828855	86.00003441828855	2.1442968212659275	7.205277887804458
2	84.65577781915145	170.65581223744	0.07046600553632443	6.826506522107463
3	83.29067017873776	253.94648241617773	2.696665500119	5.787176513660036
4	84.25484307949593	338.20132549567364	3.4118071895397533	5.505936398827897
5	85.18205884030965	423.3833843359833	5.480128845504367	5.144451646846403
6	86.38386999366173	509.767254329645	8.752330186882041	4.884964018557784
7	83.01491977140925	592.7821741010542	12.257579185494505	4.626151873873481
8	86.23129240246695	679.0134665035212	15.477635931010303	4.299665083680599
9	84.76778567681879	763.78125218034	18.280008479642806	4.050198278462593
10	86.29861452997974	850.0798667103197	21.286997730908766	4.1420697224491585
11	86.06514330432547	936.1450100146452	24.731867760467235	3.883480682081899
12	84.93120986596655	1021.0762198806118	26.763964575434734	3.610540919374851
13	82.7039280350362	1103.780147915648	28.946914461494057	3.447973555728298
14	84.56848825664218	1188.3486361722903	31.176162479382253	3.317001577935749
15	83.32113668942723	1271.6697728617175	32.40064889928831	3.2306852128904042
16	82.41351728065077	1354.0832901423682	33.2222531955573	3.0806458552060336
17	83.88805219931304	1437.9713423416813	35.331369839483095	3.1912413610203356
18	85.62165643329062	1523.5929987749719	37.64216896663704	2.8657718982740046
19	86.09723964067396	1609.6902384156458	38.434914173896324	2.8556805850980025
20	86.55339896387929	1696.2436373795251	39.47806373309037	2.8911538309527387
21	84.82249966013383	1781.066137039659	40.00591820143145	2.8009390616494056
22	82.9054463185585	1863.9715833582175	40.695210790487764	2.7623344859190304
23	83.16435143912588	1947.1359347973435	41.66717334274856	2.7970976385527218
24	82.58098975832058	2029.716924555664	42.367191421272445	2.632448635584035
25	84.53607888232767	2114.2530034379915	42.74695944581888	2.7560287196849713
26	83.94924241348029	2198.2022458514716	44.1505028740273	2.5842858302654212
27	83.29326225714964	2281.4955081086214	44.255553721764194	2.57276524893522
28	85.69894791503208	2367.1944560236534	45.89684884486064	2.4606765250299594
29	83.914374314629	2451.1088303382826	45.489459515080824	2.4932583060841247
30	82.73731461370191	2533.8461449519846	45.942280654872135	2.544185599980917
31	84.11478660255366	2617.960931554538	47.13782998688544	2.4282712358634386
32	86.39355296213729	2704.3544845166753	47.6654344188614	2.4268207584962203
33	84.13075937818799	2788.4852438948633	47.97555726386369	2.338710140643538
34	83.34610541518977	2871.831349310053	47.2532626748469	2.3944969277756507
35	85.68472218951707	2957.5160714995704	48.577856613100955	2.311850242808078
36	82.69577812029827	3040.2118496198686	49.27970535665001	2.292136352596108
37	85.62326184714613	3125.835111467015	49.409338738049286	2.326694475577213
38	86.15453980034566	3211.9896512673604	50.09169156673012	2.2982786094410246
39	84.61578264596109	3296.6054339133216	50.785135872468416	2.297883744742794
40	83.62795035210279	3380.2333842654243	51.04823380703226	2.2437491182068783
41	85.8508961398393	3466.0842804052636	51.50802139215398	2.1358116732042376
42	83.22315786700433	3549.307438272268	51.688007790784916	2.1933375306763114
43	84.0042212086447	3633.3116594809126	52.438080032846635	2.134650043473166
44	85.55342461319971	3718.8650840941123	52.92720821044483	2.1086461302500665
45	83.43999828503335	3802.3050823791455	52.92252632865341	2.154697723004327
46	83.13984476704401	3885.4449271461895	53.03885375768935	2.1484609758544577
47	86.23465946384248	3971.679586610032	53.453523939443784	2.101535173269528
48	84.48527647553568	4056.1648630855675	53.856406871745875	2.0778539156891522
49	82.62358479854728	4138.788447884115	54.50892257146653	2.047118543814096
50	83.62729706246469	4222.41574494658	54.65074164693877	2.0489232462584304
51	83.94340449680935	4306.3591494433895	54.77874052896299	2.021593533920554
52	83.62748889568505	4389.9866383390745	55.43071569109537	1.9676096570676076
53	85.58757367864827	4475.574212017723	54.99279359088949	2.009014583333532
54	83.64409219673212	4559.218304214455	55.5235722712065	2.011486082897053
55	85.09846908947421	4644.316773303929	55.68947443009886	2.0050297013840273
56	85.24057238533844	4729.557345689267	56.451225962801175	1.9235047215011176
57	82.41926548765375	4811.97661117692	56.050694910077304	1.9843109334784246
58	85.03798364232537	4897.014594819246	56.327249851184334	1.9412625447163632
59	83.71759033669464	4980.73218515594	56.58125470065177	1.9828911240022125
60	85.65278786486694	5066.384973020807	56.92716048879231	1.9263845642559738
61	84.71596689365987	5151.100939914467	57.23235407920131	1.9169634094278742
62	86.46805179093619	5237.568991705403	56.80494909973859	1.9606283254538392
63	82.50672024404894	5320.075711949452	57.52738360530043	1.9352595392339176
64	83.09834240456216	5403.1740543540145	58.01742619242437	1.8476220055014319
65	86.13319757392458	5489.307251927939	57.989825459627035	1.8616320600557401
66	82.83330904626665	5572.140560974206	58.13394313060996	1.8953590244892038
67	84.86650454032313	5657.007065514529	57.97124885339303	1.9076436254256348
68	82.7195606487614	5739.72662616329	58.58609058226489	1.865407451711289
69	83.95032133894246	5823.676947502233	58.64632219133379	1.8730926930038063
70	86.51895765621512	5910.195905158448	58.76217178083236	1.8275400162542663
71	85.2045046219717	5995.40040978042	59.005432042066104	1.8278575053206545
72	86.25705707832344	6081.657466858744	58.8967927755538	1.8169792063532808
73	84.51731859792008	6166.174785456664	58.770943259323495	1.8620176157370028
74	86.19959656978642	6252.37438202645	58.62398784039834	1.8678322973294996
75	86.23662768598001	6338.61100971243	59.446243599706136	1.8593676376706847
76	86.11010652656987	6424.721116239	59.71497214330994	1.8173900455888692
77	83.0780598936923	6507.799176132693	59.496328463578365	1.8337066125554282
78	85.41560558279673	6593.21478171549	59.51656219222114	1.8077903426960977
79	86.65026946990002	6679.86505118539	59.89673589613425	1.813285514355779
80	84.94688786753271	6764.811939052923	59.92474044491554	1.804625291865941
81	83.54792380133969	6848.359862854262	60.35464143625035	1.7857824357140366
82	86.23107418200829	6934.590937036271	59.98144478718697	1.807534879579036
83	85.55371483052922	7020.1446518668	60.31248778488586	1.7628560933497595
84	85.95284925371986	7106.09750112052	59.852023589451186	1.7832116025148292
85	83.29241299103404	7189.389914111554	59.97613771424563	1.80927488153294
86	84.45498475073055	7273.844898862285	60.131851954184626	1.7741831889744395
87	84.20116081558743	7358.046059677872	60.11565953002875	1.7845548059024625
88	84.40960040063922	7442.455660078512	60.251032795368225	1.781870990840457
89	84.06131593948626	7526.516976017998	60.383015663993966	1.770209386723282
90	83.29434254911003	7609.811318567108	60.224043616795406	1.76783390161841



# LANGUAGE
# DDP adam
# epoch -- time -- cumulative time -- val ppl -- val loss

1	49.74792515625	49.74792515625	196.1994016286453	5.275096160290288
2	46.31206520312501	96.059990359375	74.16951147000059	4.3006564121620325
3	46.32988279687497	142.38987315624996	48.010455235248784	3.8650703841564713
4	46.28086865625	188.67074181249995	39.43294778880778	3.6679565579283477
5	46.136136343749996	234.80687815624995	35.14014075994081	3.5524644664689613
6	46.209043203125006	281.01592135937494	32.802803481534966	3.4831705542171703
7	46.242377687499996	327.2582990468749	31.216387327968338	3.4334948034847477
8	46.160561812499985	373.4188608593749	30.22059764017807	3.400729523453058
9	46.094037078124984	419.5128979374999	29.45899012251686	3.3749288858151902
10	46.10861246875	465.62151040624985	28.9093255864492	3.3558676289577107
11	46.238324468749994	511.8598348749998	28.624192100182007	3.346155544355803
12	46.18554414062499	558.0453790156248	28.416470548661678	3.338520031349332
13	45.88909693750001	603.9344759531248	28.214942414307945	3.3313699984083
14	45.944702124999985	649.8791780781247	28.259984505256444	3.332459565704944
15	45.882862093750006	695.7620401718747	28.377231549065417	3.3365894878611857
16	45.927175234374985	741.6892154062497	28.554153721241782	3.3425586214252547
17	45.99329528125	787.6825106874996	28.355490915701775	3.3356218786800604
18	45.89114237500001	833.5736530624996	28.373412340508708	3.3357788198134486
19	45.846620781249996	879.4202738437496	28.383854012314274	3.336312140670477
20	46.039786734375014	925.4600605781245	28.49108539656313	3.339810311560538
21	46.10632117187501	971.5663817499996	28.58271331490124	3.3427558711930807
22	46.052943796875006	1017.6193255468745	28.755655444740395	3.348583232655245
23	46.01652882812501	1063.6358543749996	28.84013237971513	3.3513521157059016
24	45.824523078125	1109.4603774531245	28.874071405960596	3.352455109240961
25	45.82539423437499	1155.2857716874994	29.065759770174108	3.3592727735930796
26	45.94967754687501	1201.2354492343743	29.10906847942201	3.360601589726466
27	45.86762104687501	1247.1030702812493	29.241395727686452	3.3646981108422374
28	45.89142981249999	1292.9945000937494	29.259732737969003	3.3647375106811523
29	45.96354678125001	1338.9580468749994	29.39305340438659	3.3691561119229183
30	45.975710750000005	1384.9337576249993	29.534736313024776	3.373787356357948
31	45.965060468749996	1430.8988180937492	29.616324150193048	3.3767208398557185
32	45.898001515625	1476.7968196093743	29.83828902455595	3.3843409295175597
33	45.79144884374999	1522.5882684531243	30.136241661318497	3.393940921858246
34	45.82144309375001	1568.4097115468744	30.2682358276419	3.3983748080683687
35	45.86597292187501	1614.2756844687494	30.454123502637042	3.4046525618609245
36	45.831297203125	1660.1069816718743	30.68315191458134	3.412098671408261
37	45.8739415	1705.9809231718743	30.85299016334716	3.4172367731730144
38	45.8228958125	1751.8038189843744	30.91217047872908	3.4192366693534098
39	45.816478171875	1797.6202971562493	31.00858211319801	3.4220537036072978
40	45.808646859375	1843.4289440156242	31.175668287827683	3.427403412613213
41	45.89994237499998	1889.3288863906241	31.256314834505766	3.4297407823450436
42	45.85003585937499	1935.178922249999	31.414114580786844	3.434718004862469
43	45.855387546875	1981.034309796874	31.456402444068907	3.435712350583544
44	45.83374823437501	2026.868058031249	31.951351040300644	3.451146514742982
45	45.763431703125015	2072.631489734374	32.12821847913912	3.457138132581524
46	46.667240812500005	2119.298730546874	32.177712258950706	3.4593119864370316
47	45.80390751562498	2165.102638062499	32.413291161824816	3.465376988579246
48	45.98415279687497	2211.086790859374	32.421468819415956	3.465913525749655
49	45.83055571875003	2256.917346578124	32.48533433931298	3.467286439035453
50	45.943440484375	2302.860787062499	32.64907479963296	3.4728662004657815
51	45.80935635937499	2348.670143421874	32.721597215566085	3.4745796839396146
52	45.80881773437498	2394.4789611562487	32.8808782032108	3.4796537810680914
53	45.771857250000004	2440.2508184062485	33.05254136482814	3.485592067942901
54	46.24209565625001	2486.4929140624986	33.15254229311472	3.488116679472082
55	45.92561704687499	2532.4185311093734	33.35149131037748	3.4938908520866843
56	45.835067890625005	2578.2535989999983	33.63753700976705	3.501782817466586
57	45.790410359374995	2624.0440093593734	33.921750917565014	3.5104200437957154
58	45.769952921875	2669.813962281248	33.918713965430406	3.5105104409012147
59	45.78970465625	2715.603666937498	34.15984398319097	3.517361640930175
60	45.75886615625001	2761.362533093748	34.05812681428463	3.514819852043601
61	45.77644248437502	2807.138975578123	34.16222128542543	3.517293930053711
62	45.71395679687501	2852.852932374998	34.36288300713349	3.523218700932521
63	45.74623118750001	2898.5991635624982	34.36778457797161	3.5233725042904123
64	45.71129301562502	2944.310456578123	34.50068049189451	3.5270271376067512
65	45.702616640624974	2990.013073218748	34.683837218878004	3.531586108488194
66	45.741169312500006	3035.754242531248	34.95785837587059	3.5396727580650165
67	45.821365843750016	3081.575608374998	35.10016414143309	3.5443010292801196
68	45.785711375	3127.361319749998	35.07382896441413	3.542821113736021
69	45.77549401562502	3173.136813765623	35.307270058197375	3.549487753475414
70	45.781628453125	3218.918442218748	35.478179209817434	3.554367330962536
71	45.75564485937499	3264.674087078123	35.489682142839605	3.5543589984669404
72	45.78816231249999	3310.462249390623	35.70325575107862	3.560865349863089
73	45.75651646875001	3356.218765859373	35.8163792776229	3.563657607284247
74	45.75796690625	3401.976732765623	36.085748899948236	3.5709705614576146
75	45.769700718750016	3447.746433484373	36.1402621135854	3.5730008555393598
76	45.82815878124998	3493.574592265623	36.19816703514697	3.5736271652520872
77	45.810441109375	3539.385033374998	36.321215822221305	3.5771105448404947
78	45.777319609375006	3585.162352984373	36.527972610621696	3.583074311649099
79	45.78257685937503	3630.944929843748	36.39673942143078	3.579953358220118
80	45.754883531249995	3676.699813374998	36.687985663647034	3.5872244704003418
81	45.744023765625	3722.443837140623	36.70800870385002	3.5875787323596424
82	47.908676531250016	3770.352513671873	36.98240671059589	3.594820359173943
83	46.884642078125005	3817.2371557499982	36.88118965189983	3.5925396152571136
84	45.78968937500001	3863.026845124998	36.823365759903986	3.5911954879760732
85	45.776478671875	3908.803323796873	36.94628646651292	3.593687955070944
86	45.76410992187499	3954.567433718748	36.889764203068296	3.5926265679153744
87	45.72876214062502	4000.296195859373	36.80879685038682	3.590268624997606
88	45.70842096874999	4046.004616828123	36.82360996495043	3.5907344294529326
89	45.79989226562501	4091.804509093748	36.86528089735452	3.591273296580596
90	45.73025606250004	4137.534765156248	36.916194027899714	3.592763859617943
91	45.68703676562499	4183.221801921873	37.01700666504226	3.5952260671877383
92	45.727819406250006	4228.949621328123	37.01067610505168	3.595525696698358
93	45.7138395	4274.663460828123	36.938159828789246	3.5936309889251117
94	45.680963375000005	4320.344424203123	37.03947668663371	3.5966463275984224
95	45.766965046875015	4366.111389249998	36.98389780475933	3.5947839400347545
96	45.749101953125006	4411.860491203123	37.08216056258944	3.597399404937146
97	45.74335164062499	4457.603842843749	37.02694647765984	3.5956107607074808
98	45.71673296874999	4503.320575812499	36.96851002683289	3.593786740770527
99	45.71099056250001	4549.031566374999	37.06370326942967	3.5971188900517475
100	45.639714812499996	4594.671281187499	36.875751732672725	3.5917831271302463


# LANGUAGE
# DDP lamb
# epoch -- time -- cumulative time -- val ppl -- val loss

1	60.50251220312501	60.50251220312501	3175.7644860246105	8.058080291748047
2	57.660611703125	118.16312390625001	911.507936649984	6.810336505665502
3	57.44327196875002	175.60639587500003	409.3042875911475	6.009819621665804
4	57.701070718749975	233.30746659375	272.3403532564294	5.60185636632583
5	57.563456265625	290.870922859375	200.93475277247825	5.29746254565669
6	57.42902239062499	348.29994525	160.24429103361442	5.070611676982804
7	57.55337240625002	405.85331765625006	134.03083606403686	4.891869832955152
8	57.541100421875	463.39441807812506	115.51546996837818	4.7430500479305495
9	57.52336260937497	520.9177806875	102.66386404781343	4.625110379387351
10	57.31901124999999	578.2367919375	92.65746579783011	4.522631701301125
11	57.363191312500014	635.59998325	85.04491375917068	4.4366782618503935
12	57.259789406249986	692.85977265625	78.79115610387439	4.360243075501685
13	57.14788567187503	750.007658328125	73.52328420089657	4.291186299043544
14	57.301606296875	807.309264625	69.03928835878538	4.228354124929389
15	57.3474684375	864.6567330624999	65.46869668674006	4.17529728085387
16	57.12298832812502	921.7797213906249	62.372924717822634	4.126855270535339
17	59.026159921875006	980.8058813124999	59.484893723746545	4.079338515038583
18	57.2174685625	1038.023349875	57.2838767703363	4.041915239072314
19	57.21662459375001	1095.23997446875	55.19073474447518	4.00450243108413
20	57.11229603125	1152.3522705	53.23550353560049	3.968579905640844
21	57.055260859375	1209.407531359375	51.51118112950207	3.9357015946332146
22	57.24676695312499	1266.6542983125	50.087003215155214	3.907657791586481
23	57.038150062499994	1323.692448375	48.69480292894928	3.8793826869889796
24	57.15196296874997	1380.84441134375	47.50863313469754	3.8546256458058075
25	57.105274109375	1437.9496854531249	46.35621567313397	3.830186989728142
26	56.97101259374999	1494.9206980468748	45.366070800003484	3.8084954953661154
27	56.950703531249985	1551.8714015781247	44.409585963787904	3.7872581220140646
28	56.988503812499985	1608.8599053906248	43.46561367448574	3.765683346168668
29	57.01401026562499	1665.87391565625	42.69156710267372	3.7476206760780495
30	57.252842625000014	1723.12675828125	42.01325269965023	3.7318346921135395
31	57.12734590625001	1780.2541041875	41.42440257261383	3.7176897086349197
32	57.067141078125005	1837.3212452656248	40.812595321429455	3.702541115704704
33	57.022125062499974	1894.3433703281248	40.14554800106176	3.686102208904191
34	57.055815593750005	1951.3991859218747	39.70987127116227	3.6749245475320254
35	57.065872203125025	2008.4650581249998	39.12642420366268	3.660172952390184
36	56.979033734375015	2065.444091859375	38.66240060699897	3.6482543122534654
37	57.059478609375006	2122.5035704687502	38.20634506884126	3.636430373846316
38	57.091793921874995	2179.595364390625	37.78720248909793	3.6254512225880346
39	57.04762468749999	2236.642989078125	37.428407415818796	3.615734328475654
40	57.088114671874976	2293.73110375	36.983433546214705	3.6040997748281445
41	57.02746495312501	2350.758568703125	36.68359562314298	3.59556453555238
42	57.03427926562501	2407.7928479687503	36.38856054573089	3.5876104130464443
43	57.03876814062501	2464.8316161093753	35.978986205649925	3.576235546785242
44	57.03418684375001	2521.8658029531252	35.78022569472419	3.570705353979972
45	56.97060648437499	2578.8364094375	35.41486406868667	3.560705745921415
46	57.02075720312501	2635.857166640625	35.2247346238209	3.5553061803181962
47	56.98461846875	2692.841785109375	35.02706573426276	3.5495098338407636
48	56.97452023437499	2749.81630534375	34.72569342247726	3.5409311593747606
49	56.97345807812499	2806.7897634218753	34.479763453360356	3.533523398754643
50	57.01480356250003	2863.8045669843755	34.30726480352801	3.5286806330961347
51	56.98133304687499	2920.7859000312505	34.09481703053353	3.5223348206164777
52	57.00857570312499	2977.7944757343757	33.9088258621742	3.517125503689635
53	56.893712875	3034.6881886093756	33.68535035415862	3.51054625043682
54	56.92814953124999	3091.6163381406254	33.55302534005411	3.5064310672236427
55	56.919015890625026	3148.5353540312503	33.38894075346647	3.501357770433613
56	56.95888437499999	3205.49423840625	33.196951793691994	3.4959236593807446
57	56.964209484375004	3262.458447890625	33.040121930812035	3.4908132740095548
58	57.02282621874999	3319.481274109375	32.87392730146631	3.4857445062375536
59	57.10664128125002	3376.5879153906253	32.76253963363513	3.4824843088785804
60	57.043458765625	3433.6313741562503	32.628739084751636	3.4784781886082055
61	56.972596296875	3490.6039704531254	32.5548005135731	3.475969815721698
62	56.92912751562499	3547.5330979687506	32.37101000760436	3.4703094632017857
63	56.95330459375	3604.4864025625006	32.315320985259866	3.4685115589815023
64	57.010742359375	3661.4971449218756	32.200842207750796	3.464894074084712
65	57.04025339062498	3718.5373983125005	31.993522257437444	3.4585783939735575
66	58.940892906250006	3777.4782912187507	32.00713793049182	3.458950775744868
67	58.312128046875	3835.7904192656256	31.841784826544224	3.4538455327351887
68	56.918786484375005	3892.7092057500004	31.771099995495703	3.4516636941947194
69	56.898642093750006	3949.6078478437503	31.74219734048565	3.4504820468379
70	56.81686985937498	4006.424717703125	31.67355456882744	3.448312673381729
71	56.78494429687501	4063.209662	31.510558989973603	3.443322144302668
72	56.832796718750004	4120.04245871875	31.458782966148767	3.441689749325022
73	56.894494265625006	4176.936952984375	31.336422338432886	3.437720410964068
74	56.85905593750002	4233.796008921875	31.272775139904684	3.435576685737162
75	56.846739109374994	4290.64274803125	31.20882448650261	3.4336418712840358
76	59.44265584375	4350.085403875	31.136824607912633	3.4317498711978685
77	56.92064421875	4407.00604809375	31.126984668138235	3.430976228153004
78	56.98371700000002	4463.98976509375	31.10348214169244	3.4303274753046953
79	56.833093843749985	4520.8228589375	30.97926543583676	3.4261438855937887
80	56.848710203125	4577.671569140625	30.850220540554595	3.421907230451996
81	56.831054468750004	4634.502623609375	30.86122431145225	3.4224142485973887
82	56.876056640625016	4691.378680250001	30.832832908940244	3.421581907833324
83	57.0216536875	4748.4003339375	30.767219870961437	3.4194379881316532
84	56.95176981249999	4805.35210375	30.765249812014247	3.4192605112113212
85	56.889124968750025	4862.241228718751	30.662843353859056	3.4158776227165664
86	56.856683031250014	4919.097911750001	30.60966360070197	3.4143697514253493
87	56.821912734375005	4975.919824484376	30.59195034708013	3.4136259303373446
88	56.77475318750002	5032.694577671876	30.552152102582397	3.4123661714441638
89	56.811746453125004	5089.506324125001	30.56948464330789	3.412741993922814
90	56.81609621874999	5146.322420343751	30.527686654314927	3.411328603707108
91	56.86937917187502	5203.191799515626	30.452569345008428	3.409301043491737
92	56.816810828125	5260.008610343752	30.42016467119599	3.4081240223903277
93	56.78045423437499	5316.789064578126	30.428472610687386	3.408170060550464
94	56.78810614062502	5373.577170718751	30.455995461285855	3.4092406889971563
95	56.78292662500001	5430.3600973437515	30.395199582356057	3.40718973945169
96	56.90036118749998	5487.260458531251	30.412076970913652	3.4078643462237177
97	56.73578303125	5543.996241562501	30.385245293895068	3.407037046843884
98	56.86152165625	5600.857763218752	30.431164108259612	3.4082086189120426
99	56.701565734374995	5657.559328953127	30.353012181556558	3.405910200231216
100	56.74044060937499	5714.299769562502	30.32765489402018	3.4048149370679663


# LANGUAGE
# ZeRO
# epoch -- time -- cumulative time -- val ppl -- val loss

1	50.41247596219182	50.41247596219182	126.20591840583745	4.8331298828125
2	47.707050409168005	98.11952637135983	62.810112562624504	4.13397216796875
3	47.421594474464655	145.54112084582448	46.786704417708584	3.839324951171875
4	47.466730549931526	193.007851395756	39.64803598635119	3.6734619140625
5	47.469201266765594	240.4770526625216	35.67038412353821	3.5672607421875
6	47.34835601225495	287.82540867477655	33.39236225805773	3.5009765625
7	47.22676866129041	335.05217733606696	31.984730148421463	3.457733154296875
8	47.42273098230362	382.4749083183706	30.872230429556538	3.42193603515625
9	47.26558231189847	429.74049063026905	30.120142376907	3.397003173828125
10	47.27472244948149	477.01521307975054	29.779048270752607	3.38543701171875
11	47.38784923031926	524.4030623100698	29.411872291513287	3.372772216796875
12	47.31125735118985	571.7143196612597	29.128698680159264	3.3626708984375
13	47.65655301138759	619.3708726726472	28.71992302004869	3.3485107421875
14	47.61386838927865	666.9847410619259	28.599855143519417	3.34423828125
15	47.461427200585604	714.4461682625115	28.53902510836236	3.34149169921875
16	47.45727242529392	761.9034406878054	28.632025966640498	3.34478759765625
17	47.44207281246781	809.3455135002732	28.694104499562634	3.346832275390625
18	47.25685065984726	856.6023641601205	28.7270311640513	3.347869873046875
19	47.34390467777848	903.946268837899	28.75019532043649	3.348663330078125
20	47.29116205126047	951.2374308891594	28.737745987732623	3.348388671875
21	47.20987207442522	998.4473029635847	28.88853345460787	3.353240966796875
22	47.34989349171519	1045.7971964552999	29.44417707510526	3.372222900390625
23	47.27735013142228	1093.0745465867221	29.597626889975327	3.37725830078125
24	47.23623690009117	1140.3107834868133	29.718663892207736	3.38116455078125
25	47.32346107810736	1187.6342445649207	29.736645763796496	3.3819580078125
26	47.34847816079855	1234.9827227257192	29.887784114013925	3.387054443359375
27	47.24294759333134	1282.2256703190506	30.014955767354238	3.390899658203125
28	47.27041271701455	1329.496083036065	30.09566031820152	3.393402099609375
29	47.38357334956527	1376.8796563856304	30.217560061603972	3.397369384765625
30	47.33031365275383	1424.2099700383842	30.30882386563916	3.400299072265625
31	47.26164601370692	1471.4716160520911	30.91159150566224	3.419403076171875
32	47.31100903078914	1518.7826250828803	30.7296065060337	3.41387939453125
33	47.294243544340134	1566.0768686272204	30.885021934431396	3.418121337890625
34	47.08904964849353	1613.165918275714	30.86167009875384	3.41790771484375
35	47.01160093396902	1660.177519209683	30.951402539505647	3.420745849609375
36	46.98974846675992	1707.1672676764429	31.229481827241642	3.42974853515625
37	47.12649392336607	1754.293761599809	31.34637313538159	3.433074951171875
38	47.26747754961252	1801.5612391494215	31.624744474034987	3.441436767578125
39	47.2065899297595	1848.767829079181	31.856773599476384	3.448822021484375
40	47.26430840417743	1896.0321374833584	31.955401047174	3.451904296875
41	47.70127821341157	1943.73341569677	32.12700794083508	3.45733642578125
42	47.28110475093126	1991.0145204477012	32.50318611768572	3.468231201171875
43	47.277308374643326	2038.2918288223445	32.68847617265201	3.474090576171875
44	47.27169480547309	2085.5635236278176	32.89139959282583	3.479949951171875
45	47.30254775285721	2132.866071380675	32.52135979704543	3.430328369140625
46	47.382218811661005	2180.248290192336	33.30284671728407	3.491973876953125
47	47.333681143820286	2227.581971336156	33.60149393983319	3.5010986328125
48	47.28237411007285	2274.864345446229	33.478424584119324	3.497406005859375
49	47.34477074071765	2322.2091161869466	33.70308409255881	3.5040283203125
50	47.29629887640476	2369.5054150633514	33.94888464316717	3.5108642578125
51	47.285573191940784	2416.790988255292	34.02226346894895	3.5133056640625
52	47.27858179435134	2464.0695700496435	34.0276322430352	3.513702392578125
53	47.275645196437836	2511.3452152460814	33.58912989361147	3.500335693359375
54	47.221186414361	2558.5664016604424	34.132648728670006	3.516204833984375
55	47.2644321359694	2605.8308337964118	34.10064506556072	3.51513671875
56	47.264585215598345	2653.09541901201	34.42298477626318	3.524444580078125
57	47.26852385699749	2700.3639428690076	34.510460618991445	3.52667236328125
58	47.27383477985859	2747.637777648866	34.62964489197982	3.53021240234375
59	47.29985120892525	2794.9376288577914	34.96527148581673	3.53997802734375
60	47.28391598165035	2842.221544839442	35.035808574426646	3.54144287109375
61	47.289116363972425	2889.510661203414	35.23070606076007	3.547607421875
62	47.226811680942774	2936.737472884357	35.34892505851136	3.550567626953125
63	47.31003379449248	2984.0475066788495	35.64721061091785	3.558197021484375
64	47.32644323259592	3031.3739499114454	35.97606623358245	3.56787109375
65	47.324494771659374	3078.6984446831048	36.04637300393643	3.5699462890625
66	47.32009641453624	3126.018541097641	36.114889490740445	3.571319580078125
67	47.30437206849456	3173.3229131661355	36.173856563766265	3.57305908203125
68	47.346949610859156	3220.6698627769947	36.52485004103203	3.58251953125
69	47.284127198159695	3267.9539899751544	36.71991983418295	3.587249755859375
70	47.25116079673171	3315.205150771886	36.698993123465584	3.587310791015625
71	47.22805580124259	3362.4332065731287	36.91987433359483	3.594085693359375
72	47.28866475075483	3409.7218713238835	36.871027112931316	3.5919189453125
73	47.296645525842905	3457.0185168497264	36.894237617378494	3.592529296875
74	47.27150861173868	3504.290025461465	37.08644682871214	3.597869873046875
75	47.21161162108183	3551.501637082547	37.02279801722659	3.5958251953125
76	47.23917643353343	3598.7408135160804	37.10131581352826	3.597869873046875
77	47.31833062693477	3646.059144143015	37.195701104034484	3.599945068359375
78	47.25793927907944	3693.3170834220946	37.182752011690305	3.60003662109375
79	47.257237646728754	3740.5743210688233	37.40266106949867	3.606201171875
80	47.22149699181318	3787.7958180606365	37.43325506818546	3.60687255859375
81	47.30453808605671	3835.1003561466932	37.387275337566344	3.60546875
82	47.24737532436848	3882.3477314710617	37.44967683722375	3.60699462890625
83	47.234139155596495	3929.581870626658	37.769277622410264	3.615478515625
84	47.2147592715919	3976.79662989825	37.891041823969516	3.618255615234375
85	47.27078499644995	4024.0674148947	38.07594625061824	3.623077392578125
86	47.25745175778866	4071.3248666524887	38.20531619729903	3.62664794921875
87	47.23392925783992	4118.558795910329	38.47147278338567	3.63311767578125
88	47.337562557309866	4165.8963584676385	38.579920264963235	3.636077880859375
89	47.28198357671499	4213.1783420443535	38.81635257269318	3.641937255859375
90	47.35220109298825	4260.530543137342	38.977716905012386	3.646331787109375
91	47.48477176204324	4308.015314899385	39.09795315939424	3.648956298828125
92	49.869681265205145	4357.88499616459	39.201194797036116	3.65142822265625
93	47.98636783286929	4405.871363997459	39.262632368166116	3.6527099609375
94	47.30443133786321	4453.175795335323	39.51445855442286	3.66021728515625
95	47.23523147776723	4500.41102681309	39.355265237962364	3.656097412109375
96	50.73971100896597	4551.150737822056	39.713414491997945	3.664703369140625
97	47.367177091538906	4598.517914913595	39.765490058500085	3.66552734375
98	47.277281515300274	4645.795196428895	39.878244153217835	3.668304443359375
99	47.22656000778079	4693.021756436676	39.64891053983788	3.662872314453125
100	47.19060302898288	4740.212359465659	39.87759180971047	3.66839599609375


# LANGUAGE
# MegatronLM
# epoch -- time -- cumulative time -- val ppl -- val loss

1	513.2205	513.2205	39.98615	3.688533
2	511.0443	1024.2648	30.13711	3.405757
3	510.68160000000006	1534.9464	26.91695	3.292756
4	510.3189	2045.2653	25.43373	3.236076
5	509.95619999999997	2555.2215	23.83565	3.171182
6	511.407	3066.6285000000003	23.2916	3.148093
7	510.3189	3576.9474	22.53368	3.115011
8	511.76969999999994	4088.7171	22.8795	3.130241
9	510.68160000000006	4599.3987	22.01929	3.091919
10	509.95619999999997	5109.354899999999	22.17623	3.099021
11	509.95619999999997	5619.311099999999	21.7044	3.077515
12	509.95619999999997	6129.267299999999	22.00363	3.091208
13	510.3189	6639.586199999999	21.59178	3.072313
14	510.68160000000006	7150.267799999999	21.20332	3.054158
15	510.3189	7660.586699999999	21.11311	3.049894
16	511.407	8171.993699999999	21.3024	3.05882
17	510.3189	8682.3126	21.08681	3.048648
18	509.95619999999997	9192.2688	21.59038	3.072248
19	509.95619999999997	9702.225	21.37839	3.062381
20	509.95619999999997	10212.1812	20.78168	3.034072
21	509.95619999999997	10722.137400000001	21.18681	3.053379
22	509.95619999999997	11232.093600000002	21.71843	3.078161
23	508.8681	11740.961700000002	20.93792	3.041562
24	507.41730000000007	12248.379	21.14685	3.051491
25	506.6919	12755.0709	21.16086	3.052153
26	506.32919999999996	13261.4001	21.50108	3.068103
27	506.32919999999996	13767.7293	20.97683	3.043419
28	507.41730000000007	14275.1466	21.47191	3.066746
29	507.41730000000007	14782.563900000001	21.25168	3.056436
30	507.78	15290.343900000002	20.96221	3.042721
31	507.05460000000005	15797.398500000001	21.3979	3.063293
32	507.05460000000005	16304.4531	20.84632	3.037177
33	506.6919	16811.145	21.18305	3.053201
34	507.05460000000005	17318.1996	21.24804	3.056265
35	507.05460000000005	17825.2542	21.45911	3.066149
36	506.6919	18331.9461	20.69505	3.029895
37	507.41730000000007	18839.363400000002	21.28134	3.057831
38	508.14269999999993	19347.506100000002	21.30563	3.058971
39	507.78	19855.2861	21.08465	3.048545
40	507.05460000000005	20362.3407	21.15398	3.051828
41	507.41730000000007	20869.758	21.96611	3.089501
42	506.6919	21376.449900000003	21.21715	3.05481
43	507.78	21884.229900000002	21.10106	3.049323
44	508.14269999999993	22392.372600000002	20.90739	3.040102
45	508.8681	22901.240700000002	20.49353	3.020109
46	507.78	23409.0207	21.49753	3.067938
47	507.05460000000005	23916.0753	21.18316	3.053207
48	506.6919	24422.767200000002	21.37334	3.062145
49	507.05460000000005	24929.8218	21.3888	3.062867
50	506.6919	25436.513700000003	21.1487	3.051579
51	507.05460000000005	25943.568300000003	21.20738	3.054349
52	506.6919	26450.260200000004	21.80674	3.082219
53	510.3189	26960.579100000003	21.23628	3.055711
54	509.23080000000004	27469.809900000004	21.49438	3.067792
55	508.50539999999995	27978.315300000002	21.11989	3.050215
56	507.78	28486.0953	21.3058	3.058979
57	507.41730000000007	28993.512600000002	21.38947	3.062899
58	507.78	29501.2926	21.25702	3.056687
59	507.05460000000005	30008.3472	21.54124	3.069969
60	506.6919	30515.0391	21.51664	3.068827
61	508.8681	31023.9072	21.44812	3.065637
62	508.50539999999995	31532.4126	21.14235	3.051278
63	508.50539999999995	32040.917999999998	20.81734	3.035786
64	507.78	32548.697999999997	21.70328	3.077464
65	507.41730000000007	33056.1153	22.05807	3.093678
66	507.78	33563.8953	21.54668	3.070222
67	507.78	34071.675299999995	21.5994	3.072665
68	507.78	34579.455299999994	21.73092	3.078736
69	508.8681	35088.323399999994	21.60869	3.073095
70	508.50539999999995	35596.828799999996	21.45843	3.066118
71	508.14269999999993	36104.97149999999	21.75605	3.079892
72	507.78	36612.75149999999	21.53643	3.069746
73	507.41730000000007	37120.16879999999	21.98462	3.090343
74	507.05460000000005	37627.223399999995	21.66281	3.075597
75	506.32919999999996	38133.552599999995	21.6549	3.075232
76	510.68160000000006	38644.2342	22.08142	3.094736
77	507.05460000000005	39151.2888	21.20077	3.054038
78	507.05460000000005	39658.343400000005	21.14781	3.051536
79	507.05460000000005	40165.39800000001	21.87667	3.085421
80	507.05460000000005	40672.45260000001	21.49088	3.067629
81	507.05460000000005	41179.507200000015	21.37922	3.06242
82	507.41730000000007	41686.924500000016	22.11318	3.096174
83	506.6919	42193.61640000001	22.30918	3.104998
84	509.23080000000004	42702.84720000001	21.22463	3.055162


# LANGUAGE
# TorchGPipe
# epoch -- time -- cumulative time -- val ppl -- val loss

1	3495.34	3495.34	59.58	4.08
2	3470.59	6965.93	39.98	3.68
3	3516.83	10482.76	33.88	3.52
4	3527.23	14009.99	31.28	3.44
5	3543.39	17553.38	29.52	3.38
6	3599.93	21153.31	28.65	3.35
7	3555.69	24709.0	28.11	3.33
8	3546.74	28255.739999999998	27.7	3.32
9	3563.07	31818.809999999998	27.46	3.31
10	3548.4	35367.21	27.47	3.31
11	3536.05	38903.26	27.28	3.3
12	3539.14	42442.4	27.1	3.29

# LANGUAGE
# PipeDream
# epoch -- time -- cumulative time -- val ppl -- val loss

1	2057.27	2057.27	2399.4043857619463	7.2825
2	2537.268	4594.5380000000005	1730.3033730943753	7.4559999999999995
3	2073.4	6667.938	1461.8572214716473	7.2875
4	2107.83	8775.768	1311.2947130377202	7.1785
5	2103.32	10879.088	1212.5323694089768	7.1005
6	2075.303	12954.391	1141.4300690381945	7.0395
7	2086.161	15040.552	1086.0506677513295	6.99
8	2091.74	17132.292	1041.3134916446616	6.948
9	2062.392	19194.684	1003.6491432620138	6.9115
10	2263.43	21458.114	971.2819222744067	6.878
11	2081.144	23539.258	942.8377462982221	6.849
12	2083.162	25622.420000000002	917.5428719311526	6.8215
13	2066.172	27688.592	894.6920223044757	6.795999999999999
14	2261.92	29950.512000000002	874.0154701339952	6.773
15	2074.628	32025.140000000003	855.2867658880796	6.7509999999999994
16	2088.432	34113.572	838.1319724108643	6.731
17	2052.112	36165.684	822.3275194444941	6.712
18	2077.048	38242.732	807.8172032853022	6.694
19	2105.052	40347.78400000001	794.368238414095	6.6775
20	2090.292	42438.07600000001	781.7759021283268	6.6615


==> figs/efficiency/language-efficiency.dat <==
# language validation pipelining
# epoch -- ddp_adam -- ddp_lamb -- zero -- megatron -- torchgpipe -- pipedream

1	196.1994016286453	3175.7644860246105	126.20591840583745	39.98615	59.58	2399.4043857619463
2	74.16951147000059	911.507936649984	62.810112562624504	30.13711	39.98	1730.3033730943753
3	48.010455235248784	409.3042875911475	46.786704417708584	26.91695	33.88	1461.8572214716473
4	39.43294778880778	272.3403532564294	39.64803598635119	25.43373	31.28	1311.2947130377202
5	35.14014075994081	200.93475277247825	35.67038412353821	23.83565	29.52	1212.5323694089768
6	32.802803481534966	160.24429103361442	33.39236225805773	23.2916	28.65	1141.4300690381945
7	31.216387327968338	134.03083606403686	31.984730148421463	22.53368	28.11	1086.0506677513295
8	30.22059764017807	115.51546996837818	30.872230429556538	22.8795	27.7	1041.3134916446616
9	29.45899012251686	102.66386404781343	30.120142376907	22.01929	27.46	1003.6491432620138
10	28.9093255864492	92.65746579783011	29.779048270752607	22.17623	27.47	971.2819222744067
11	28.624192100182007	85.04491375917068	29.411872291513287	21.7044	27.28	942.8377462982221
12	28.416470548661678	78.79115610387439	29.128698680159264	22.00363	27.1	917.5428719311526
13	28.214942414307945	73.52328420089657	28.71992302004869	21.59178	Na	894.6920223044757
14	28.259984505256444	69.03928835878538	28.599855143519417	21.20332	Na	874.0154701339952
15	28.377231549065417	65.46869668674006	28.53902510836236	21.11311	Na	855.2867658880796
16	28.554153721241782	62.372924717822634	28.632025966640498	21.3024	Na	838.1319724108643
17	28.355490915701775	59.484893723746545	28.694104499562634	21.08681	Na	822.3275194444941
18	28.373412340508708	57.2838767703363	28.7270311640513	21.59038	Na	807.8172032853022
19	28.383854012314274	55.19073474447518	28.75019532043649	21.37839	Na	794.368238414095
20	28.49108539656313	53.23550353560049	28.737745987732623	20.78168	Na	781.7759021283268
21	28.58271331490124	51.51118112950207	28.88853345460787	21.18681	Na	Na
22	28.755655444740395	50.087003215155214	29.44417707510526	21.71843	Na	Na
23	28.84013237971513	48.69480292894928	29.597626889975327	20.93792	Na	Na
24	28.874071405960596	47.50863313469754	29.718663892207736	21.14685	Na	Na
25	29.065759770174108	46.35621567313397	29.736645763796496	21.16086	Na	Na
26	29.10906847942201	45.366070800003484	29.887784114013925	21.50108	Na	Na
27	29.241395727686452	44.409585963787904	30.014955767354238	20.97683	Na	Na
28	29.259732737969003	43.46561367448574	30.09566031820152	21.47191	Na	Na
29	29.39305340438659	42.69156710267372	30.217560061603972	21.25168	Na	Na
30	29.534736313024776	42.01325269965023	30.30882386563916	20.96221	Na	Na
31	29.616324150193048	41.42440257261383	30.91159150566224	21.3979	Na	Na
32	29.83828902455595	40.812595321429455	30.7296065060337	20.84632	Na	Na
33	30.136241661318497	40.14554800106176	30.885021934431396	21.18305	Na	Na
34	30.2682358276419	39.70987127116227	30.86167009875384	21.24804	Na	Na
35	30.454123502637042	39.12642420366268	30.951402539505647	21.45911	Na	Na
36	30.68315191458134	38.66240060699897	31.229481827241642	20.69505	Na	Na
37	30.85299016334716	38.20634506884126	31.34637313538159	21.28134	Na	Na
38	30.91217047872908	37.78720248909793	31.624744474034987	21.30563	Na	Na
39	31.00858211319801	37.428407415818796	31.856773599476384	21.08465	Na	Na
40	31.175668287827683	36.983433546214705	31.955401047174	21.15398	Na	Na
41	31.256314834505766	36.68359562314298	32.12700794083508	21.96611	Na	Na
42	31.414114580786844	36.38856054573089	32.50318611768572	21.21715	Na	Na
43	31.456402444068907	35.978986205649925	32.68847617265201	21.10106	Na	Na
44	31.951351040300644	35.78022569472419	32.89139959282583	20.90739	Na	Na
45	32.12821847913912	35.41486406868667	32.52135979704543	20.49353	Na	Na
46	32.177712258950706	35.2247346238209	33.30284671728407	21.49753	Na	Na
47	32.413291161824816	35.02706573426276	33.60149393983319	21.18316	Na	Na
48	32.421468819415956	34.72569342247726	33.478424584119324	21.37334	Na	Na
49	32.48533433931298	34.479763453360356	33.70308409255881	21.3888	Na	Na
50	32.64907479963296	34.30726480352801	33.94888464316717	21.1487	Na	Na
51	32.721597215566085	34.09481703053353	34.02226346894895	21.20738	Na	Na
52	32.8808782032108	33.9088258621742	34.0276322430352	21.80674	Na	Na
53	33.05254136482814	33.68535035415862	33.58912989361147	21.23628	Na	Na
54	33.15254229311472	33.55302534005411	34.132648728670006	21.49438	Na	Na
55	33.35149131037748	33.38894075346647	34.10064506556072	21.11989	Na	Na
56	33.63753700976705	33.196951793691994	34.42298477626318	21.3058	Na	Na
57	33.921750917565014	33.040121930812035	34.510460618991445	21.38947	Na	Na
58	33.918713965430406	32.87392730146631	34.62964489197982	21.25702	Na	Na
59	34.15984398319097	32.76253963363513	34.96527148581673	21.54124	Na	Na
60	34.05812681428463	32.628739084751636	35.035808574426646	21.51664	Na	Na
61	34.16222128542543	32.5548005135731	35.23070606076007	21.44812	Na	Na
62	34.36288300713349	32.37101000760436	35.34892505851136	21.14235	Na	Na
63	34.36778457797161	32.315320985259866	35.64721061091785	20.81734	Na	Na
64	34.50068049189451	32.200842207750796	35.97606623358245	21.70328	Na	Na
65	34.683837218878004	31.993522257437444	36.04637300393643	22.05807	Na	Na
66	34.95785837587059	32.00713793049182	36.114889490740445	21.54668	Na	Na
67	35.10016414143309	31.841784826544224	36.173856563766265	21.5994	Na	Na
68	35.07382896441413	31.771099995495703	36.52485004103203	21.73092	Na	Na
69	35.307270058197375	31.74219734048565	36.71991983418295	21.60869	Na	Na
70	35.478179209817434	31.67355456882744	36.698993123465584	21.45843	Na	Na
71	35.489682142839605	31.510558989973603	36.91987433359483	21.75605	Na	Na
72	35.70325575107862	31.458782966148767	36.871027112931316	21.53643	Na	Na
73	35.8163792776229	31.336422338432886	36.894237617378494	21.98462	Na	Na
74	36.085748899948236	31.272775139904684	37.08644682871214	21.66281	Na	Na
75	36.1402621135854	31.20882448650261	37.02279801722659	21.6549	Na	Na
76	36.19816703514697	31.136824607912633	37.10131581352826	22.08142	Na	Na
77	36.321215822221305	31.126984668138235	37.195701104034484	21.20077	Na	Na
78	36.527972610621696	31.10348214169244	37.182752011690305	21.14781	Na	Na
79	36.39673942143078	30.97926543583676	37.40266106949867	21.87667	Na	Na
80	36.687985663647034	30.850220540554595	37.43325506818546	21.49088	Na	Na
81	36.70800870385002	30.86122431145225	37.387275337566344	21.37922	Na	Na
82	36.98240671059589	30.832832908940244	37.44967683722375	22.11318	Na	Na
83	36.88118965189983	30.767219870961437	37.769277622410264	22.30918	Na	Na
84	36.823365759903986	30.765249812014247	37.891041823969516	21.22463	Na	Na
85	36.94628646651292	30.662843353859056	38.07594625061824	Na	Na	Na
86	36.889764203068296	30.60966360070197	38.20531619729903	Na	Na	Na
87	36.80879685038682	30.59195034708013	38.47147278338567	Na	Na	Na
88	36.82360996495043	30.552152102582397	38.579920264963235	Na	Na	Na
89	36.86528089735452	30.56948464330789	38.81635257269318	Na	Na	Na
90	36.916194027899714	30.527686654314927	38.977716905012386	Na	Na	Na
91	37.01700666504226	30.452569345008428	39.09795315939424	Na	Na	Na
92	37.01067610505168	30.42016467119599	39.201194797036116	Na	Na	Na
93	36.938159828789246	30.428472610687386	39.262632368166116	Na	Na	Na
94	37.03947668663371	30.455995461285855	39.51445855442286	Na	Na	Na
95	36.98389780475933	30.395199582356057	39.355265237962364	Na	Na	Na
96	37.08216056258944	30.412076970913652	39.713414491997945	Na	Na	Na
97	37.02694647765984	30.385245293895068	39.765490058500085	Na	Na	Na
98	36.96851002683289	30.431164108259612	39.878244153217835	Na	Na	Na
99	37.06370326942967	30.353012181556558	39.64891053983788	Na	Na	Na
100	36.875751732672725	30.32765489402018	39.87759180971047	Na	Na	Na


# language validation loss
# epoch -- ddp_adam -- ddp_lamb -- zero -- megatron --  torchgpipe -- pipedream

1	5.275096160290288	8.058080291748047	4.8331298828125	3.688533	4.08	7.2825
2	4.3006564121620325	6.810336505665502	4.13397216796875	3.405757	3.68	7.4559999999999995
3	3.8650703841564713	6.009819621665804	3.839324951171875	3.292756	3.52	7.2875
4	3.6679565579283477	5.60185636632583	3.6734619140625	3.236076	3.44	7.1785
5	3.5524644664689613	5.29746254565669	3.5672607421875	3.171182	3.38	7.1005
6	3.4831705542171703	5.070611676982804	3.5009765625	3.148093	3.35	7.0395
7	3.4334948034847477	4.891869832955152	3.457733154296875	3.115011	3.33	6.99
8	3.400729523453058	4.7430500479305495	3.42193603515625	3.130241	3.32	6.948
9	3.3749288858151902	4.625110379387351	3.397003173828125	3.091919	3.31	6.9115
10	3.3558676289577107	4.522631701301125	3.38543701171875	3.099021	3.31	6.878
11	3.346155544355803	4.4366782618503935	3.372772216796875	3.077515	3.3	6.849
12	3.338520031349332	4.360243075501685	3.3626708984375	3.091208	3.29	6.8215
13	3.3313699984083	4.291186299043544	3.3485107421875	3.072313	Na	6.795999999999999
14	3.332459565704944	4.228354124929389	3.34423828125	3.054158	Na	6.773
15	3.3365894878611857	4.17529728085387	3.34149169921875	3.049894	Na	6.7509999999999994
16	3.3425586214252547	4.126855270535339	3.34478759765625	3.05882	Na	6.731
17	3.3356218786800604	4.079338515038583	3.346832275390625	3.048648	Na	6.712
18	3.3357788198134486	4.041915239072314	3.347869873046875	3.072248	Na	6.694
19	3.336312140670477	4.00450243108413	3.348663330078125	3.062381	Na	6.6775
20	3.339810311560538	3.968579905640844	3.348388671875	3.034072	Na	6.6615
21	3.3427558711930807	3.9357015946332146	3.353240966796875	3.053379	Na	Na
22	3.348583232655245	3.907657791586481	3.372222900390625	3.078161	Na	Na
23	3.3513521157059016	3.8793826869889796	3.37725830078125	3.041562	Na	Na
24	3.352455109240961	3.8546256458058075	3.38116455078125	3.051491	Na	Na
25	3.3592727735930796	3.830186989728142	3.3819580078125	3.052153	Na	Na
26	3.360601589726466	3.8084954953661154	3.387054443359375	3.068103	Na	Na
27	3.3646981108422374	3.7872581220140646	3.390899658203125	3.043419	Na	Na
28	3.3647375106811523	3.765683346168668	3.393402099609375	3.066746	Na	Na
29	3.3691561119229183	3.7476206760780495	3.397369384765625	3.056436	Na	Na
30	3.373787356357948	3.7318346921135395	3.400299072265625	3.042721	Na	Na
31	3.3767208398557185	3.7176897086349197	3.419403076171875	3.063293	Na	Na
32	3.3843409295175597	3.702541115704704	3.41387939453125	3.037177	Na	Na
33	3.393940921858246	3.686102208904191	3.418121337890625	3.053201	Na	Na
34	3.3983748080683687	3.6749245475320254	3.41790771484375	3.056265	Na	Na
35	3.4046525618609245	3.660172952390184	3.420745849609375	3.066149	Na	Na
36	3.412098671408261	3.6482543122534654	3.42974853515625	3.029895	Na	Na
37	3.4172367731730144	3.636430373846316	3.433074951171875	3.057831	Na	Na
38	3.4192366693534098	3.6254512225880346	3.441436767578125	3.058971	Na	Na
39	3.4220537036072978	3.615734328475654	3.448822021484375	3.048545	Na	Na
40	3.427403412613213	3.6040997748281445	3.451904296875	3.051828	Na	Na
41	3.4297407823450436	3.59556453555238	3.45733642578125	3.089501	Na	Na
42	3.434718004862469	3.5876104130464443	3.468231201171875	3.05481	Na	Na
43	3.435712350583544	3.576235546785242	3.474090576171875	3.049323	Na	Na
44	3.451146514742982	3.570705353979972	3.479949951171875	3.040102	Na	Na
45	3.457138132581524	3.560705745921415	3.430328369140625	3.020109	Na	Na
46	3.4593119864370316	3.5553061803181962	3.491973876953125	3.067938	Na	Na
47	3.465376988579246	3.5495098338407636	3.5010986328125	3.053207	Na	Na
48	3.465913525749655	3.5409311593747606	3.497406005859375	3.062145	Na	Na
49	3.467286439035453	3.533523398754643	3.5040283203125	3.062867	Na	Na
50	3.4728662004657815	3.5286806330961347	3.5108642578125	3.051579	Na	Na
51	3.4745796839396146	3.5223348206164777	3.5133056640625	3.054349	Na	Na
52	3.4796537810680914	3.517125503689635	3.513702392578125	3.082219	Na	Na
53	3.485592067942901	3.51054625043682	3.500335693359375	3.055711	Na	Na
54	3.488116679472082	3.5064310672236427	3.516204833984375	3.067792	Na	Na
55	3.4938908520866843	3.501357770433613	3.51513671875	3.050215	Na	Na
56	3.501782817466586	3.4959236593807446	3.524444580078125	3.058979	Na	Na
57	3.5104200437957154	3.4908132740095548	3.52667236328125	3.062899	Na	Na
58	3.5105104409012147	3.4857445062375536	3.53021240234375	3.056687	Na	Na
59	3.517361640930175	3.4824843088785804	3.53997802734375	3.069969	Na	Na
60	3.514819852043601	3.4784781886082055	3.54144287109375	3.068827	Na	Na
61	3.517293930053711	3.475969815721698	3.547607421875	3.065637	Na	Na
62	3.523218700932521	3.4703094632017857	3.550567626953125	3.051278	Na	Na
63	3.5233725042904123	3.4685115589815023	3.558197021484375	3.035786	Na	Na
64	3.5270271376067512	3.464894074084712	3.56787109375	3.077464	Na	Na
65	3.531586108488194	3.4585783939735575	3.5699462890625	3.093678	Na	Na
66	3.5396727580650165	3.458950775744868	3.571319580078125	3.070222	Na	Na
67	3.5443010292801196	3.4538455327351887	3.57305908203125	3.072665	Na	Na
68	3.542821113736021	3.4516636941947194	3.58251953125	3.078736	Na	Na
69	3.549487753475414	3.4504820468379	3.587249755859375	3.073095	Na	Na
70	3.554367330962536	3.448312673381729	3.587310791015625	3.066118	Na	Na
71	3.5543589984669404	3.443322144302668	3.594085693359375	3.079892	Na	Na
72	3.560865349863089	3.441689749325022	3.5919189453125	3.069746	Na	Na
73	3.563657607284247	3.437720410964068	3.592529296875	3.090343	Na	Na
74	3.5709705614576146	3.435576685737162	3.597869873046875	3.075597	Na	Na
75	3.5730008555393598	3.4336418712840358	3.5958251953125	3.075232	Na	Na
76	3.5736271652520872	3.4317498711978685	3.597869873046875	3.094736	Na	Na
77	3.5771105448404947	3.430976228153004	3.599945068359375	3.054038	Na	Na
78	3.583074311649099	3.4303274753046953	3.60003662109375	3.051536	Na	Na
79	3.579953358220118	3.4261438855937887	3.606201171875	3.085421	Na	Na
80	3.5872244704003418	3.421907230451996	3.60687255859375	3.067629	Na	Na
81	3.5875787323596424	3.4224142485973887	3.60546875	3.06242	Na	Na
82	3.594820359173943	3.421581907833324	3.60699462890625	3.096174	Na	Na
83	3.5925396152571136	3.4194379881316532	3.615478515625	3.104998	Na	Na
84	3.5911954879760732	3.4192605112113212	3.618255615234375	3.055162	Na	Na
85	3.593687955070944	3.4158776227165664	3.623077392578125	Na	Na	Na
86	3.5926265679153744	3.4143697514253493	3.62664794921875	Na	Na	Na
87	3.590268624997606	3.4136259303373446	3.63311767578125	Na	Na	Na
88	3.5907344294529326	3.4123661714441638	3.636077880859375	Na	Na	Na
89	3.591273296580596	3.412741993922814	3.641937255859375	Na	Na	Na
90	3.592763859617943	3.411328603707108	3.646331787109375	Na	Na	Na
91	3.5952260671877383	3.409301043491737	3.648956298828125	Na	Na	Na
92	3.595525696698358	3.4081240223903277	3.65142822265625	Na	Na	Na
93	3.5936309889251117	3.408170060550464	3.6527099609375	Na	Na	Na
94	3.5966463275984224	3.4092406889971563	3.66021728515625	Na	Na	Na
95	3.5947839400347545	3.40718973945169	3.656097412109375	Na	Na	Na
96	3.597399404937146	3.4078643462237177	3.664703369140625	Na	Na	Na
97	3.5956107607074808	3.407037046843884	3.66552734375	Na	Na	Na
98	3.593786740770527	3.4082086189120426	3.668304443359375	Na	Na	Na
99	3.5971188900517475	3.405910200231216	3.662872314453125	Na	Na	Na
100	3.5917831271302463	3.4048149370679663	3.66839599609375	Na	Na	Na

==> figs/efficiency/vision-efficiency.dat <==
# vision validation accuracy
# epoch -- ddp -- zero -- pipedream

1	0.239769820971867	0.3696451406649617	0.242
2	0.9630754475703325	1.4625959079283886	0.926
3	2.070012787723785	3.5885549872122766	2.201
4	2.923193734015345	4.551630434782609	3.652
5	5.730498721227622	7.7085997442455225	4.692
6	8.815537084398978	12.997522378516626	5.994
7	12.392103580562662	15.804827365728904	8.222
8	15.317295396419436	20.78804347826087	8.759
9	18.306425831202045	23.97898017902814	10.954
10	21.469389386189263	27.271819053708445	12.959
11	24.622362531969305	29.052109974424557	14.49
12	26.624440537084404	32.34894501278771	15.631
13	28.880274936061376	33.44589194373402	16.572
14	31.152093989769817	34.56481777493607	19.436
15	32.35893542199488	35.38203324808184	18.607
16	33.27805306905371	37.93558184143222	20.356
17	35.21419437340154	38.556985294117624	20.916
18	37.639865728900254	40.419197570332486	22.892
19	38.36716751918158	40.81481777493605	na
20	39.45412404092071	41.5481138107417	na
21	39.91368286445014	43.34039322250639	na
22	40.66496163682862	43.31441815856776	na
23	41.75191815856778	44.13363171355498	na
24	42.35733695652174	44.988810741687985	na
25	42.69101662404091	45.30450767263429	na
26	44.14562020460357	46.34550831202046	na
27	44.32544757033249	47.27661445012787	na
28	45.90593030690537	48.07984335038365	na
29	45.43038682864449	47.692215473145794	na
30	45.90792838874681	49.18877877237851	na
31	47.11077365728901	49.34462915601024	na
32	47.65824808184141	49.42655051150897	na
33	48.03188938618925	50.08192135549873	na
34	47.24064897698211	50.74728260869566	na
35	48.575367647058826	50.46755115089515	na
36	49.27269820971868	51.116927749360606	na
37	49.43853900255753	51.81226023017902	na
38	50.103900255754475	52.33775575447571	na
39	50.75927109974426	52.69141624040921	na
40	51.076966112531956	53.20492327365729	na
41	51.550511508951416	53.55458759590794	na
42	51.650415601023006	53.644501278772395	na
43	52.429667519181585	53.756393861892604	na
44	52.939178388746804	54.130035166240404	na
45	52.91719948849106	54.59159207161127	na
46	53.02709398976982	54.6055786445013	na
47	53.44269501278772	55.18502237851662	na
48	53.846307544757025	55.44876918158568	na
49	54.50167838874678	55.85637787723785	na
50	54.667519181585675	55.838395140664964	na
51	54.79539641943733	56.423833120204606	na
52	55.412803708439895	56.735533887468044	na
53	55.00919117647061	56.939338235294116	na
54	55.50671355498719	56.949328644501286	na
55	55.70052749360614	57.54675511508951	na
56	56.477781329923275	57.51078964194373	na
57	56.04819373401534	57.77453644501281	na
58	56.29395780051149	57.8624520460358	na
59	56.613650895140665	57.84446930946289	na
60	56.90736892583119	58.01031010230178	na
61	57.26302749360614	58.65369245524296	na
62	56.82145140664961	58.62971547314578	na
63	57.53676470588236	58.95540281329922	na
64	58.00831202046033	59.2071611253197	na
65	58.00231777493606	58.86349104859336	na
66	58.13618925831203	59.01734335038363	na
67	57.99032928388747	59.30506713554985	na
68	58.58176150895141	59.53684462915599	na
69	58.65369245524293	59.522858056266	na
70	58.77757352941177	59.954443734015356	na
71	58.99936061381075	59.990409207161136	na
72	58.92143542199487	60.33208120204602	na
73	58.74360613810744	60.366048593350385	na
74	58.62571930946292	60.27213874680306	na
75	59.47090792838874	60.35605818414322	na
76	59.71067774936061	60.897538363171364	na
77	59.50487531969307	60.56385869565218	na
78	59.50687340153454	61.23721227621481	na
79	59.88051470588236	60.847586317135516	na
80	59.948449488491065	61.00143861892583	na
81	60.36005434782607	61.12132352941179	na
82	59.96243606138106	61.141304347826086	na
83	60.31010230179028	60.943494245524306	na
84	59.86652813299232	61.29515664961636	na
85	59.98641304347824	61.482976342711	na
86	60.154251918158586	61.16927749360614	na
87	60.136269181585675	61.638826726342714	na
88	60.234175191815865	61.4769820971867	na
89	60.404012148337614	61.460997442455245	na
90	60.24616368286444	61.47898017902811	na


# vision validation loss
# epoch -- ddp -- zero -- pipedream

1	6.8176937347178	6.796435421994885	6.845
2	6.49342251555694	6.233855498721227	6.551
3	6.356675950462557	5.8233695652173925	6.215
4	5.984882481567695	5.6370684143222505	5.888
5	5.495404392252188	5.2479619565217375	5.904
6	5.096465298586795	4.63411125319693	5.61
7	4.757802480322017	4.350583439897698	5.215
8	4.531153281326488	3.970268542199489	5.193
9	4.220582752276564	3.7336556905370837	4.944
10	3.955027172937418	3.5013586956521734	4.699
11	3.773925137336907	3.4525255754475714	4.557
12	3.60450292914115	3.205203005115089	4.475
13	3.4755348244591433	3.1400655370843995	4.484
14	3.3210231215142847	3.080682544757033	4.119
15	3.300451981137171	3.039562020460358	4.25
16	3.1873244556319684	2.8635709718670075	4.125
17	3.1180795440283577	2.854779411764706	4.063
18	2.9325839235349704	2.7245444373401537	3.893
19	2.8841122580916063	2.7243046675191835	na
20	2.8094527471400887	2.6751718350383635	na
21	2.8268464690888933	2.5820412404092066	na
22	2.7583984389634386	2.606178069053708	na
23	2.719358932026817	2.550411604859335	na
24	2.6569435797688907	2.4824968030690537	na
25	2.6792584294858184	2.4932065217391313	na
26	2.600832144012841	2.4312060421994888	na
27	2.6226697394914935	2.3863690856777495	na
28	2.529274086818061	2.337216272378516	na
29	2.536467483891245	2.35350063938619	na
30	2.498392288032395	2.2774736253196926	na
31	2.4277509191761855	2.2739370204603584	na
32	2.385769022090356	2.273917039641944	na
33	2.3772113341504655	2.2391703964194374	na
34	2.404270830666622	2.206741528132992	na
35	2.3270986293587845	2.221467391304348	na
36	2.335109120439691	2.1952325767263425	na
37	2.325402213484429	2.1533527813299234	na
38	2.276794167735693	2.1361093350383635	na
39	2.2711813577910513	2.102281809462916	na
40	2.2579113601723595	2.0822410485933505	na
41	2.184111417102081	2.066616048593351	na
42	2.183362065678667	2.0607217071611257	na
43	2.1694254643471953	2.059762627877238	na
44	2.148629556836375	2.046055786445013	na
45	2.1359144488868815	2.0173233695652173	na
46	2.114946097059323	2.0240768861892584	na
47	2.1009765976225325	1.988171355498721	na
48	2.0768351884144347	1.9755234974424551	na
49	2.077412871143702	1.9544836956521736	na
50	2.030212195023246	1.9542639066496164	na
51	2.030529073437157	1.9209958439897699	na
52	1.9891470984729653	1.9313459079283888	na
53	2.031553505021898	1.915001598465473	na
54	2.00567655246276	1.9165001598465479	na
55	2.0058846973702114	1.899676310741688	na
56	1.9440975628240644	1.8758192135549876	na
57	1.9533568843246418	1.8810541879795397	na
58	1.971886798243999	1.8764386189258317	na
59	1.9577023781778866	1.8713035485933498	na
60	1.9543665132254293	1.8523617327365727	na
61	1.9195593397330752	1.8293038682864442	na
62	1.941573013734939	1.8319413363171357	na
63	1.9086950941158982	1.8134191176470589	na
64	1.857837584317493	1.821311540920716	na
65	1.8690765166221677	1.828284846547315	na
66	1.876164714393713	1.827945172634271	na
67	1.9042383862273458	1.8040481138107414	na
68	1.860890644590568	1.8046675191815857	na
69	1.8662912754146646	1.795296515345269	na
70	1.832737003141048	1.781749520460358	na
71	1.8228411637913537	1.78272858056266	na
72	1.8317696090854338	1.765904731457801	na
73	1.863762936018922	1.7754755434782612	na
74	1.8623528468334456	1.7718190537084402	na
75	1.8346391029065223	1.7790321291560107	na
76	1.8347406436110394	1.7420676150895142	na
77	1.827457998719666	1.7420875959079278	na
78	1.8164598606431577	1.7259231138107414	na
79	1.8047787356559575	1.7342551150895138	na
80	1.7924131115379232	1.7394501278772379	na
81	1.7734033848013722	1.7298193734015348	na
82	1.8120362264725862	1.719369405370844	na
83	1.781117556345127	1.7426870204603584	na
84	1.800516399276226	1.722466432225064	na
85	1.7983037602261203	1.720688139386189	na
86	1.7795746283762894	1.727541560102302	na
87	1.792639207961919	1.7153132992327362	na
88	1.7858575640432055	1.7249240728900257	na
89	1.776809246033963	1.7285406010230175	na
90	1.7887746464565883	1.7194892902813295	na

# vision training accuracy
# epoch -- ddp -- zero

1	0.1321875	0.2115625
2	0.5648437499999999	0.9454687500000002
3	1.6737500000000005	2.4181250000000003
4	3.0815625	4.542343750000001
5	4.765000000000001	6.7349999999999985
6	7.14828125	10.300312499999997
7	10.8884375	15.25062499999999
8	14.471249999999998	19.627031249999995
9	18.2659375	23.674843749999994
10	21.777968749999992	27.110937500000006
11	24.72015625	30.084843749999997
12	27.4603125	32.59624999999999
13	29.950000000000006	34.82046875000001
14	32.25078125	36.6259375
15	34.12421875	38.345625000000005
16	35.932343749999994	39.76453124999998
17	37.44437499999999	41.188124999999985
18	38.85562500000001	42.328281249999996
19	40.156875000000014	43.486093750000016
20	41.50359374999999	44.414843749999974
21	42.688124999999985	45.45046875
22	43.588281249999994	46.45906250000001
23	44.571562500000006	47.31656249999998
24	45.4978125	48.13296875
25	46.29171875000001	48.87078124999997
26	47.10874999999999	49.51624999999999
27	47.95546874999999	50.315156249999994
28	48.65359374999999	50.95031250000002
29	49.3615625	51.59703124999999
30	50.02578125	52.289687500000014
31	50.558906250000014	52.92468749999999
32	51.23875000000001	53.36546875000002
33	51.887031250000014	54.00328125000001
34	52.415937500000005	54.66624999999999
35	52.88734374999999	55.11078125000001
36	53.633437500000014	55.68015625000003
37	54.12046874999999	56.120781249999986
38	54.750625	56.677656249999984
39	55.197031249999995	57.16078125000001
40	55.79968749999998	57.642343749999995
41	56.17546875	58.03062499999998
42	56.6415625	58.541249999999984
43	57.17640625000001	58.946874999999984
44	57.6521875	59.48999999999999
45	58.00249999999998	59.87546874999998
46	58.5115625	60.409375000000026
47	59.01468750000001	60.718437500000014
48	59.41109375000002	61.173750000000005
49	59.83390625000003	61.47562499999999
50	60.30781249999999	61.94624999999999
51	60.748749999999994	62.39968749999999
52	61.127812500000005	62.73500000000001
53	61.3815625	63.163125
54	61.86484374999999	63.46578125
55	62.21312500000001	63.84015625000001
56	62.692968750000006	64.12499999999999
57	62.984687499999986	64.52562500000003
58	63.38640624999999	64.95875
59	63.62671874999998	65.29093750000001
60	63.92828124999999	65.53015624999998
61	64.44453125	65.82484375000003
62	64.82609374999998	66.18703124999999
63	64.9928125	66.46281250000001
64	65.26078125	66.75984374999999
65	65.66984375000003	67.04031250000001
66	65.88468750000001	67.35046875
67	66.15390625	67.66953125
68	66.48781249999999	67.92796874999999
69	66.58921875000001	68.08656249999999
70	66.90187499999998	68.34515625
71	67.05953125000002	68.5546875
72	67.395	68.8484375
73	67.50906250000001	69.07718750000001
74	67.89328124999999	69.19359375
75	67.95953124999998	69.46671875000001
76	68.2371875	69.61578125000003
77	68.32468750000001	69.7978125
78	68.5078125	69.9153125
79	68.72453124999998	70.09703124999999
80	68.71718750000001	70.19781249999998
81	68.84203125000002	70.30390625000001
82	68.84703125	70.43624999999999
83	69.01984374999999	70.43843749999998
84	69.1009375	70.56375000000003
85	69.11562499999998	70.66984374999998
86	69.2884375	70.63328124999998
87	69.27390625	70.725
88	69.46625	70.73234374999997
89	69.43109375000002	70.74828124999998
90	69.46375000000002	70.77359374999999

# vision training loss
# epoch -- ddp -- zero 

1	6.961103124999999	6.850204687499999
2	6.6577875	6.493793750000001
3	6.261004687499999	6.034359375
4	5.922667187499999	5.6266187500000004
5	5.636106249999999	5.322687499999998
6	5.314284375000001	4.909531249999999
7	4.8820546875	4.428031250000001
8	4.544929687499999	4.0724765625
9	4.218714062499999	3.7739953125
10	3.9509984375	3.538329687499999
11	3.7478765624999997	3.346815625
12	3.5584484374999987	3.1904468750000006
13	3.3973078125000002	3.0570593749999992
14	3.2487687499999995	2.9474859375000007
15	3.1362015625	2.8486546875000007
16	3.029581249999999	2.7676765625
17	2.9336828125000003	2.6863421875
18	2.851051562499999	2.6256609375000006
19	2.7818171874999997	2.5615640624999996
20	2.7025328124999985	2.5062484374999996
21	2.6316531249999997	2.4507328125000005
22	2.5829062499999993	2.3997593749999995
23	2.5294390625	2.3541234375
24	2.476171875	2.311173437499999
25	2.4331656250000004	2.2699093750000006
26	2.3909968749999995	2.23651875
27	2.343678125	2.1954000000000007
28	2.3053078125	2.1612359375
29	2.2677390625	2.1318296875000002
30	2.2308593750000005	2.092828125
31	2.2052640625	2.0624171875
32	2.167032812500001	2.0379484375000017
33	2.1332484375000003	2.0050328125
34	2.1073484375	1.9730843750000002
35	2.0807562500000003	1.9487312499999998
36	2.0401812499999994	1.9226624999999997
37	2.0163374999999997	1.9003156249999993
38	1.9821015624999996	1.8703359375000002
39	1.9586609375	1.8465453124999998
40	1.9307156250000002	1.82200625
41	1.9119593750000001	1.8039718750000004
42	1.8875906249999999	1.7764718749999997
43	1.8615453125	1.758121875000001
44	1.8362453125000002	1.7323171874999999
45	1.8180687500000006	1.712303125
46	1.7904328125	1.6877749999999998
47	1.7676671875000003	1.6715015625
48	1.7465515625000005	1.6481203125000004
49	1.7249125000000005	1.6356156249999998
50	1.7009749999999997	1.6119609375000001
51	1.680325	1.5913296875000005
52	1.6635734375000002	1.5749796875000002
53	1.64785	1.5534609375000001
54	1.625396875	1.5378296875
55	1.6076500000000002	1.522940625
56	1.5843343749999999	1.506253125
57	1.5715453125000003	1.4879109375000001
58	1.5497953125000001	1.4698578125000001
59	1.5400375	1.4530484375
60	1.5231984374999998	1.4404718750000003
61	1.503140625	1.4254781250000002
62	1.4796093749999994	1.4106734375000005
63	1.474271875	1.3980765624999996
64	1.4627531250000003	1.3847531250000003
65	1.4402781249999994	1.37034375
66	1.4308453125	1.355246875
67	1.41899375	1.3422765625000002
68	1.4027375000000002	1.3311109374999996
69	1.3992562500000005	1.3240156250000008
70	1.3859953125	1.3091437500000003
71	1.3769890624999996	1.3003812500000003
72	1.3623718750000002	1.288034375
73	1.3572765624999998	1.2790593750000003
74	1.3362968749999993	1.2723624999999998
75	1.3365781249999995	1.2601093750000003
76	1.32345625	1.2546921874999997
77	1.3192765624999998	1.2448093749999993
78	1.3095562499999995	1.2399421874999998
79	1.299753125	1.2314140625000003
80	1.3009953125000002	1.2277656250000002
81	1.2946171875	1.2245015625
82	1.2941281249999994	1.2167874999999995
83	1.2880859375000002	1.2165390624999994
84	1.2838140625	1.2114624999999997
85	1.2820296875000001	1.2067671875000001
86	1.2763859375	1.2072515624999998
87	1.2766734375	1.2059828124999998
88	1.26423125	1.2060484375000002
89	1.2663749999999998	1.2026796874999999
90	1.2657765625	1.201834375


==> figs/memory/memory.dat <==
# memory
# GPUs -- DDP -- ZeRO -- Megatron -- TorchGPipe -- PipeDream

1   20.147  13.34   13.39   12      17.39
2   20.147  10.91   11.44   4.75    10.44  
4   20.147  9.70    12.48   3.83    7.37        
8   20.147  9.10    17      3.83    N/A    
16  20.147  8.79    27.24   N/A     N/A    
32  20.147  8.64    N/A     N/A     N/A
64  20.147  8.56    N/A     N/A     N/A



==> figs/misc/model-sizes.dat <==
# network sizes by year
# year -- size -- name

2012    61E6    "AlexNet"
2014    138E6   "VGG-16"
2016    210E6   "GNMT"
2018    345E6   "Bert-large"
2019    1.5E9   "GPT-2"
2020    175E9   "GPT-3"
2021    530E9   "MT-NLG"

==> figs/performance/communication-ddp.dat <==

Index  Framework   "Communication"    "Computation"    GPU
1      DDP         23.95               66.09           1
1      DDP         12.03               34.80           2
1      DDP         5.865               19.72           4
1      DDP         3.04                14.064          8


==> figs/performance/communication-megatronlm.dat <==


Index  Framework   "Communication"    "Computation"    GPU
4       MegatronLM  0.54               33.86           1
4       MegatronLM  0.34               22.305          2
4       MegatronLM  0.1925             14.4575         4
4       MegatronLM  0.11               12.115          8

==> figs/performance/communication-pipedream.dat <==


Index  Framework   "Communication"    "Computation"    GPU
5      Pipedream    24.20              215.49          1
5      Pipedream    23.63              133.10          2
5      Pipedream    13.50              307.18          4

==> figs/performance/communication-torchgpipe.dat <==


Index  Framework   "Communication"    "Computation"    GPU
3       Torchgpipe  22.99              124.86          1
3       Torchgpipe  23.33              99.41           2
3       Torchgpipe  22.7475            98.3525         4
3       Torchgpipe  22.58              209.18          8


==> figs/performance/communication-zero.dat <==


Index  Framework   "Communication"    "Computation"    GPU
2       ZeRO        22.92              53.16           1
2       ZeRO        11.86              27.34           2
2       ZeRO        6.105              14.4675         4
2       ZeRO        2.974              9.116           8





==> figs/performance/lassen.dat <==
# VGG16
# GPUS -- DDP -- PipeDream -- ZeRO -- TorchGPipe -- LBANN -- Axonn

64	66.586	Na	81.062	Na	78.574  72.391
32	117.35	1494.062	130.642	Na	136.006 122.843
16	207.294	2306.044	220.686	Na	223.72  215.930
8	467.492	3777.096	488.128	Na	483.236 474.758
4	691.92	3746.384	733.662	3620.218	814.5   698.2
2	1393.02	3969.548	1458.08	4023.086	1657.486    1414.12
1	2748.732	4139.484	2859.05	4968.464	3193.29 2784.04

# ResNet-50
# GPUS -- DDP -- ZeRO -- TorchGPipe -- LBANN

64	64.33		81.062		Na	77.756
32	112.602		130.642		Na	133.932
16	186.924		220.686		Na	223.144
8	454.676		488.128		Na	466.22
4	689.94		733.662		3620.218	789.514
2	1375.756		1458.08		4023.086	1623.678
1	2722.05		2859.05		4968.464	3121.128


# GPT2-small
# GPUS -- DDP -- PipeDream -- ZeRO -- Megatron -- TorchGPipe

64	64.73	Na	66.812	Na	Na
32	125.718	1382.86	99.022	Na	Na
16	242.38	1438.476	198.516	Na	Na
8	481.66	1663.88	449.01	Na	Na
4	890.032	3158.858	713.212	495.916	3698.948
2	1888.526	3242.376	1469.414	766.166	4504.556
1	3616.076	5632.796	2788.69	1215.822	7320.632


# GPT2-medium
# GPUS -- DDP -- PipeDream -- ZeRO -- Megatron -- TorchGPipe -- Megatron2 -- Axonn

64	189.058	Na	148.492	Na	Na  137.201  198.12
32	339.804	1734.668	250.774	Na	Na  228.049  361.089
16	742.992	3298.776	430.026	849.224	Na 408.341  764.774
8	1319.876	5248.712	949.878	897.294	Na  631.441  1337.38
4	2632.788	10095.394	1572.124	1120.508	9104.342    1018.843 2649.015
2	5130.138	10390.184	3244.512	1957.706	12905.802   1892.431    5148.709
1	10069.694	10893.966	6090.836	3459.746	18060.658   3389.929    10089.503

==> figs/performance/profile-1-gpu.dat <==
# data

# 1 GPU
Index   Framework   Load    Forward     Backward    Update  GPU
1        DDP         23.95   66.09       151.32      0.00   1
2        ZeRO        22.92   53.16       140.03      0.00   1
3        Torchgpipe  22.99   124.86      332.73      0.00   1
4        MegatronLM  0.54    33.86       82.44       0.00   1
5        Pipedream   24.20   215.49      261.85      0.00   1

==> figs/performance/profile-2-gpu.dat <==
# data

# 2 GPU
Index   Framework   Load    Forward     Backward    Update  GPU
1        DDP         12.03   34.80       83.91       0.00   2
2        ZeRO        11.86   27.34       74.24       0.00   2
3        Torchgpipe  23.33   99.41       248.495     0.00   2
4        MegatronLM  0.34    22.305      45.075      0.00   2
5        Pipedream   23.63   133.10      136.77      0.00   2

==> figs/performance/profile-4-gpu.dat <==
# data

# 4 GPU
#Index   Framework   Load    Forward     Backward    Update
1        DDP         5.865   19.72       43.017      0.00
2        ZeRO        6.105   14.4675     39.2275     0.00
3        Torchgpipe  22.7475 98.3525     170.1075    0.00
4        MegatronLM  0.1925  14.4575     26.35       0.00
5        Pipedream   13.50   307.18      294.53      0.00

==> figs/performance/profile-8-gpu.dat <==
# data

# 8 GPU
#Index   Framework   Load    Forward     Backward    Update
1        DDP         3.04    14.064      23.6175     0.00
2        ZeRO        2.974   9.116       20.2075     0.00
3        Torchgpipe  22.58   209.18      338.365     0.00
4        MegatronLM  0.11    12.115      20.012      0.00

==> figs/performance/profile-ddp.dat <==

Index  Framework   "Dataset Loading (I/O)"    "Forward Pass"     "Backward Pass"    Update  GPU
1      DDP         23.95   66.09       151.32      0.00    1
1      DDP         12.03   34.80       83.91       0.00    2
1      DDP         5.865   19.72       43.017      0.00    4
1      DDP         3.04    14.064      23.6175     0.00    8


==> figs/performance/profile-megatronlm.dat <==


Index   Framework   "Dataset Loading (I/O)"    "Forward Pass"     "Backward Pass"    Update  GPU
4       MegatronLM  0.54    33.86       82.44       0.00    1
4       MegatronLM  0.34    22.305      45.075      0.00    2
4       MegatronLM  0.1925  14.4575     26.35       0.00    4
4       MegatronLM  0.11    12.115      20.012      0.00    8

==> figs/performance/profile-pipedream.dat <==


Index   Framework   "Dataset Loading (I/O)"    "Forward Pass"     "Backward Pass"    Update  GPU
5       Pipedream   24.20   215.49      261.85      0.00    1
5       Pipedream   23.63   133.10      136.77      0.00    2
5       Pipedream   13.50   307.18      294.53      0.00    4

==> figs/performance/profile-torchgpipe.dat <==


Index   Framework   "Dataset Loading (I/O)"    "Forward Pass"     "Backward Pass"    Update  GPU
3       Torchgpipe  22.99   124.86      332.73      0.00    1
3       Torchgpipe  23.33   99.41       248.495     0.00    2
3       Torchgpipe  22.7475 98.3525     170.1075    0.00    4
3       Torchgpipe  22.58   209.18      338.365     0.00    8


==> figs/performance/profile-zero.dat <==


Index   Framework   "Dataset Loading (I/O)"    "Forward Pass"     "Backward Pass"    Update  GPU
2       ZeRO        22.92   53.16       140.03      0.00    1
2       ZeRO        11.86   27.34       74.24       0.00    2
2       ZeRO        6.105   14.4675     39.2275     0.00    4
2       ZeRO        2.974   9.116       20.2075     0.00    8





==> figs/performance/summary.dat <==
# lassen 4 GPU
# vgg16 -- resnet50 -- gpt2-small -- gpt2-medium

DDP	        3.972615331	    3.945343073	    1.366043019	    1.31409973
pipedream	0.733702685	    Na	            0.3848928948	0.3427053961
zero	    3.746591755	    4.010682187	    1.704713325	    2.200682643
megatron	Na	            Na	            2.451669234	    3.087658455
torchgpipe	0.7592725079	0.7715198208	0.3286939962	0.3787624768
lbann	    3.374747698	    3.447753935	    Na	            Na


# same as above but transposed
# network -- DDP	pipedream	zero	megatron	torchgpipe	lbann

"VGG-16"	    3.972615331	0.733702685	    3.746591755	Na	        0.7592725079	3.374747698
ResNet-50	3.945343073	Na	            4.010682187	Na	        0.7715198208	3.447753935
GPT2-small	1.366043019	0.3848928948	1.704713325	2.451669234	0.3286939962	Na
GPT2-medium	1.31409973	0.3427053961	2.200682643	3.087658455	0.3787624768	Na

# network -- ddp -- zero -- torchgpipe -- pipedream -- megatron

"VGG-16"       1697.86     1736.595    3323.43     2704.99     Na
ResNet-50   1649.224    1652.254    2933.37     Na          Na
"GPT2-\nsmall"  3454.436    2472.388    6435.01     4364.5436   1181.24136
"GPT2-\nmedium" 7611.69     6471.844    14267       13694.3     3120.8325



## UPDATED PLOT MADE FOR ICS SUBMISSION
## Lassen 1 time and speedup on 4 GPUs for VGG and GPT-medium
# network       DDP1        pipedream1  zero1       megatron1   torchgpipe1 lbann1  megatron21  axonn       DDP4        pipedream4  zero4       megatron4   torchgpipe4 lbann4      megatron24  axxon24
"VGG-16"        2748.732    4139.484    2859.05     Na          4968.464    3193.29 Na          2784.04     3.972615331 1.104927845 3.896958    Na          1.372421219 3.920552486 Na          3.986
"GPT2-medium"   10069.694   10893.966   6090.836    3459.746    18080.658   Na      3422.569    10089.503   3.824726488 1.077716691 3.874272    3.087658455 1.979415485 Na          3.059       3.809


==> figs/performance/theta.dat <==
# VGG16
# GPUS -- DDP -- ZeRO -- PipeDream -- TorchGPipe

64 37.274  40.03    Na            Na
32 62.904  74.54    862.206       Na
16 132.21  150.058  Na            Na
8  231.072 276.838  2275.0915     1625.13
4  470.496 522.728  2303.7704     1666.373333
2  872.654 974.118  7465.545      2671.143333
1  1697.86 1736.595 2704.9992     3323.43

# ResNet-50
# GPUS -- DDP -- ZeRO -- TorchGPipe

64  41.706    29.946   Na
32  59.1072   55.868   Na
16  107.7904  112.902  Na
8   214.4536  219.292  Na
4   400.7632  418.42   1659.634
2   764.0844  830.432  2218.438
1   1489.6024 1652.254 2933.37


# GPT2-small
# GPUS -- DDP -- PipeDream -- ZeRO -- Megatron -- TorchGPipe

64  45.55       Na         40.392    Na          Na
32  89.98       Na         83.214    Na          Na
16  181.08     1489.9725  164.452   Na          Na
8   353.74      2082.0275  316.142   Na          6955.38272
4   704.18      2818.276   636.714   437.0535    3534.054
2   1408.63    2445.766   1242.638  703.05768   4637.8618 
1   2740.63    4364.5436  2472.388  1181.24136  6906.56824


# GPT2-medium
# GPUS -- DDP -- ZeRO -- Megatron -- TorchGPipe -- PipeDream

64  117.15   114.496      Na         Na            Na
32  229.86   243.77       Na         Na            Na
16  455.00   467.33       711.59592  Na            Na
8   905.61   870.318      770.29696  16496.18256   Na
4   1782.82  1730.214     1096.5327  8932.75812    10549.46
2   3553.79  3087.816     1789.9898  11860.26556   7426.66
1   7611.69  6471.84      3120.8325  16678.1186    13694.3


==> figs/performance/vulcan.dat <==
# VGG16
# GPUS -- DDP -- ZeRO -- TorchGPipe -- PipeDream

8   207.3       339.5366667 674.295     Na 
4   389.72      471.7583333 558.16      3452.008
2   924.6583333 1080.931667 978.0966667 2846.325
1   1512.381667 1550.46     1816.355    2410.128

# ResNet-50
# GPUS -- DDP -- ZeRO -- TorchGPipe -- PipeDream

4   387.5416667 585.175     450.245       Na 
2   884.5616667 962.355     785.94        Na
1   1520.62     1559.296667 1527.293333   Na


# GPT2-small
# GPUS -- DDP -- ZeRO -- TorchGPipe -- MegatronLM -- PipeDream

4   92.94666667 148.88      298.6966667 Na      104.0183333
2   186.8566667 248.13      345.8233333 576.49  176.925
1   353.68      374.4433333 470.6       287.43  333.6616667


# GPT2-medium
# GPUS -- DDP -- ZeRO -- TorchGPipe -- MegatronLM -- PipeDream

4   343.7633333 300.3033333 490.8116667 371.63    273.17
2   515.465     787.045     870.8733333 465.36    497.582
1   955.0166667 989.775     1228.716667 742.85    944.845

